Beyond the Norms: Detecting Prediction Errors in Regression Models

This paper tackles the challenge of detecting unreliable behavior in regression algorithms, which may arise from intrinsic variability (e.g., aleatoric uncertainty) or modeling errors (e.g., model uncertainty). First, we formally introduce the notion of unreliability in regression, i.e., when the output of the regressor exceeds a specified discrepancy (or error). Then, using powerful tools for probabilistic modeling, we estimate the discrepancy density, and we measure its statistical diversity using our proposed metric for statistical dissimilarity. In turn, this allows us to derive a data-driven score that expresses the uncertainty of the regression outcome. We show empirical improvements in error detection for multiple regression tasks, consistently outperforming popular baseline approaches, and contributing to the broader field of uncertainty quantification and safe machine learning systems. Our code is available at https://zenodo.org/records/11281964.

==> tables.txt <==
\begin{table} \caption{AUROC for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  64.1 [9.4] &  36.7 [12.7] &  25.8 [11.9] \\ \cline{2-5}
& SQR $Y$& 82.7 [8.6]& 89.2 [7.3]& 90.2 [5.6]\\ \hhline{~----}& SQR $Y$+DVIC& 86.7 [7.4]& 90.3 [7.7]& 91.4 [5.7]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 78.6 [11.7]\cellcolor{tbl2}& 85.7 [8.9]\cellcolor{tbl2}& 88.6 [5.3]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 82.1 [8.3]\cellcolor{tbl2}& 86.3 [7.6]\cellcolor{tbl2}& 90.7 [5.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 85.5 [12.7]& 87.7 [6.9]& 87.7 [6.6]\\ \hhline{~----}& KNIFE $Y$+DV& 88.7 [8.4]& 86.7 [6.7]& 88.1 [6.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 74.7 [7.6]\cellcolor{tbl2}& 82.6 [9.9]\cellcolor{tbl2}& 86.1 [8.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 78.4 [8.4]\cellcolor{tbl2}& 83.8 [7.5]\cellcolor{tbl2}& 86.6 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 91.0 [3.7]& 94.1 [5.7]& \textbf{97.2} [2.2]\\ \hhline{~----}& ENS $Y$+DV& \textbf{93.5} [3.2]& \textbf{94.8} [5.4]& 96.5 [3.1]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 81.5 [11.4]\cellcolor{tbl2}& 83.7 [10.3]\cellcolor{tbl2}& 87.1 [7.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 80.6 [10.2]\cellcolor{tbl2}& 83.8 [9.8]\cellcolor{tbl2}& 86.7 [7.5]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& Avg. \% bad&  31.6 [2.7] &  23.9 [5.8] &  21.0 [5.3] \\ \cline{2-5}
& SQR $Y$& 70.9 [9.5]& 73.8 [9.6]& 74.7 [8.0]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{71.4} [9.6]& \textbf{75.3} [10.2]& \textbf{76.2} [8.4]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 62.1 [8.4]\cellcolor{tbl2}& 62.0 [9.0]\cellcolor{tbl2}& 58.9 [9.8]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 64.1 [8.3]\cellcolor{tbl2}& 63.7 [9.1]\cellcolor{tbl2}& 63.7 [7.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 70.0 [8.6]& 72.4 [8.0]& 74.7 [7.0]\\ \hhline{~----}& KNIFE $Y$+DV& 68.9 [8.6]& 71.5 [7.8]& 74.6 [6.9]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 62.2 [5.7]\cellcolor{tbl2}& 64.5 [6.8]\cellcolor{tbl2}& 65.9 [6.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 64.3 [6.5]\cellcolor{tbl2}& 64.0 [11.4]\cellcolor{tbl2}& 64.2 [11.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 67.1 [7.2]& 71.7 [9.1]& 72.6 [9.4]\\ \hhline{~----}& ENS $Y$+DV& 65.4 [8.7]& 68.9 [11.7]& 69.0 [12.4]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 63.9 [5.0]\cellcolor{tbl2}& 64.6 [8.4]\cellcolor{tbl2}& 65.9 [8.6]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 64.0 [6.2]\cellcolor{tbl2}& 65.0 [9.2]\cellcolor{tbl2}& 66.4 [9.1]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& Avg. \% bad&  61.3 [5.2] &  25.7 [5.2] &  9.4 [3.5] \\ \cline{2-5}
& SQR $Y$& 67.3 [7.8]& 76.5 [7.0]& 81.5 [6.6]\\ \hhline{~----}& SQR $Y$+DVIC& 70.0 [6.6]& 77.2 [7.1]& \textbf{82.0} [6.2]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 63.1 [4.1]\cellcolor{tbl2}& 72.8 [7.8]\cellcolor{tbl2}& 65.0 [16.4]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 64.5 [4.9]\cellcolor{tbl2}& 72.1 [7.5]\cellcolor{tbl2}& 75.3 [11.9]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 68.7 [3.8]& 76.0 [6.7]& 76.1 [12.1]\\ \hhline{~----}& KNIFE $Y$+DV& 69.8 [3.9]& 79.4 [6.9]& 80.4 [8.5]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 62.8 [6.9]\cellcolor{tbl2}& 70.5 [8.0]\cellcolor{tbl2}& 72.8 [12.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 63.3 [6.5]\cellcolor{tbl2}& 71.0 [8.6]\cellcolor{tbl2}& 74.1 [13.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 74.1 [5.8]& 81.0 [5.6]& 81.7 [5.4]\\ \hhline{~----}& ENS $Y$+DV& \textbf{76.6} [4.1]& \textbf{82.5} [6.5]& 81.6 [8.3]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 63.3 [7.3]\cellcolor{tbl2}& 71.3 [7.2]\cellcolor{tbl2}& 74.0 [11.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 63.7 [7.1]\cellcolor{tbl2}& 71.2 [7.2]\cellcolor{tbl2}& 73.8 [11.3]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& Avg. \% bad&  36.7 [5.6] &  9.6 [2.8] &  6.4 [2.0] \\ \cline{2-5}
& SQR $Y$& 73.1 [3.9]& 81.1 [8.3]& 76.4 [14.2]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{74.4} [3.4]& \textbf{83.5} [8.3]& \textbf{82.1} [8.4]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 69.8 [7.2]\cellcolor{tbl2}& 59.2 [9.0]\cellcolor{tbl2}& 57.3 [9.3]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 70.2 [6.9]\cellcolor{tbl2}& 79.0 [9.5]\cellcolor{tbl2}& 80.5 [9.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 63.8 [7.4]& 68.7 [5.9]& 71.9 [9.6]\\ \hhline{~----}& KNIFE $Y$+DV& 63.3 [5.7]& 67.2 [12.4]& 69.3 [14.8]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 67.7 [6.9]\cellcolor{tbl2}& 76.9 [8.9]\cellcolor{tbl2}& 80.9 [12.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 67.9 [7.8]\cellcolor{tbl2}& 75.2 [8.5]\cellcolor{tbl2}& 79.0 [11.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 66.6 [4.7]& 77.6 [5.6]& 79.8 [7.2]\\ \hhline{~----}& ENS $Y$+DV& 64.2 [7.4]& 77.3 [6.2]& 77.4 [10.7]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 69.8 [7.1]\cellcolor{tbl2}& 78.7 [9.6]\cellcolor{tbl2}& 81.5 [9.1]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 69.9 [6.8]\cellcolor{tbl2}& 78.1 [10.2]\cellcolor{tbl2}& 81.9 [8.7]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& SQR $Y$& 0.44 [0.22]& 0.22 [0.13]& 0.23 [0.18]\\ \hhline{~----}& SQR $Y$+DVIC& 0.38 [0.20]& 0.19 [0.14]& 0.24 [0.17]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.50 [0.21]\cellcolor{tbl2}& 0.41 [0.36]\cellcolor{tbl2}& 0.39 [0.29]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.46 [0.18]\cellcolor{tbl2}& 0.36 [0.26]\cellcolor{tbl2}& 0.25 [0.15]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.33 [0.17]& 0.31 [0.21]& 0.30 [0.16]\\ \hhline{~----}& KNIFE $Y$+DV& 0.30 [0.16]& 0.35 [0.17]& 0.30 [0.16]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.67 [0.24]\cellcolor{tbl2}& 0.41 [0.32]\cellcolor{tbl2}& 0.39 [0.29]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.64 [0.26]\cellcolor{tbl2}& 0.41 [0.26]\cellcolor{tbl2}& 0.37 [0.24]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.19}[0.11]& \textbf{0.12}[0.13]& \textbf{0.07}[0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.21 [0.12]& \textbf{0.12}[0.11]& 0.09 [0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.47 [0.21]\cellcolor{tbl2}& 0.37 [0.22]\cellcolor{tbl2}& 0.32 [0.18]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.48 [0.21]\cellcolor{tbl2}& 0.36 [0.20]\cellcolor{tbl2}& 0.34 [0.18]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& SQR $Y$& 0.71 [0.20]& 0.63 [0.21]& 0.68 [0.28]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.68}[0.20]& \textbf{0.54}[0.21]& \textbf{0.57}[0.23]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.90 [0.15]\cellcolor{tbl2}& 0.92 [0.18]\cellcolor{tbl2}& 0.95 [0.17]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.78 [0.12]\cellcolor{tbl2}& 0.73 [0.15]\cellcolor{tbl2}& 0.77 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& \textbf{0.67}[0.12]& 0.63 [0.15]& 0.59 [0.13]\\ \hhline{~----}& KNIFE $Y$+DV& 0.69 [0.16]& 0.66 [0.16]& 0.59 [0.15]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.79 [0.12]\cellcolor{tbl2}& 0.73 [0.17]\cellcolor{tbl2}& 0.76 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.73 [0.17]\cellcolor{tbl2}& 0.69 [0.19]\cellcolor{tbl2}& 0.69 [0.20]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.72 [0.14]& 0.64 [0.23]& 0.69 [0.23]\\ \hhline{~----}& ENS $Y$+DV& 0.75 [0.16]& 0.71 [0.24]& 0.71 [0.25]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.75 [0.14]\cellcolor{tbl2}& 0.69 [0.15]\cellcolor{tbl2}& 0.69 [0.16]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.74 [0.08]\cellcolor{tbl2}& 0.69 [0.15]\cellcolor{tbl2}& 0.69 [0.16]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& SQR $Y$& 0.74 [0.15]& 0.56 [0.18]& 0.53 [0.22]\\ \hhline{~----}& SQR $Y$+DVIC& 0.71 [0.16]& 0.51 [0.18]& 0.50 [0.16]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.79 [0.10]\cellcolor{tbl2}& 0.68 [0.24]\cellcolor{tbl2}& 0.85 [0.32]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.79 [0.07]\cellcolor{tbl2}& 0.64 [0.17]\cellcolor{tbl2}& 0.58 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.67 [0.08]& 0.56 [0.13]& 0.50 [0.23]\\ \hhline{~----}& KNIFE $Y$+DV& 0.68 [0.10]& 0.49 [0.16]& 0.49 [0.20]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.80 [0.07]\cellcolor{tbl2}& 0.67 [0.22]\cellcolor{tbl2}& 0.53 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.11]\cellcolor{tbl2}& 0.67 [0.18]\cellcolor{tbl2}& 0.51 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.59 [0.10]& \textbf{0.43}[0.14]& \textbf{0.39}[0.13]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.56}[0.09]& \textbf{0.44}[0.15]& 0.42 [0.19]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.82 [0.09]\cellcolor{tbl2}& 0.63 [0.20]\cellcolor{tbl2}& 0.57 [0.21]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.81 [0.07]\cellcolor{tbl2}& 0.64 [0.19]\cellcolor{tbl2}& 0.56 [0.21]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& SQR $Y$& \textbf{0.67}[0.10]& 0.77 [0.39]& 0.90 [0.30]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.68}[0.16]& \textbf{0.43}[0.22]& 0.59 [0.26]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.74 [0.12]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.68 [0.15]\cellcolor{tbl2}& 0.54 [0.23]\cellcolor{tbl2}& 0.48 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.76 [0.08]& 0.68 [0.16]& 0.61 [0.21]\\ \hhline{~----}& KNIFE $Y$+DV& 0.75 [0.07]& 0.65 [0.20]& 0.69 [0.19]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.73 [0.13]\cellcolor{tbl2}& 0.54 [0.18]\cellcolor{tbl2}& \textbf{0.45}[0.27]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.70 [0.14]\cellcolor{tbl2}& 0.63 [0.21]\cellcolor{tbl2}& 0.59 [0.26]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.69 [0.10]& 0.44 [0.13]& 0.49 [0.18]\\ \hhline{~----}& ENS $Y$+DV& 0.74 [0.15]& 0.50 [0.21]& 0.53 [0.24]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& \textbf{0.68}[0.12]\cellcolor{tbl2}& 0.50 [0.22]\cellcolor{tbl2}& 0.49 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.69 [0.11]\cellcolor{tbl2}& 0.54 [0.24]\cellcolor{tbl2}& 0.53 [0.27]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  61.0 [8.3] &  48.1 [8.0] &  41.0 [8.6] \\ \cline{2-5}
& SQR $Y$& 84.7 [8.4]& 88.8 [7.7]& 93.2 [5.3]\\ \hhline{~----}& SQR $Y$+DVIC& 88.7 [7.1]& 93.0 [5.4]& 94.6 [4.8]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 86.2 [7.4]\cellcolor{tbl2}& 90.3 [7.6]\cellcolor{tbl2}& 93.4 [6.2]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 87.6 [6.4]\cellcolor{tbl2}& 91.7 [6.3]\cellcolor{tbl2}& 94.3 [5.7]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 61.6 [11.6]& 65.0 [10.7]& 70.0 [11.0]\\ \hhline{~----}& KNIFE $Y$+DV& 67.7 [11.7]& 70.0 [10.8]& 74.6 [10.2]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 85.2 [6.8]\cellcolor{tbl2}& 88.5 [7.0]\cellcolor{tbl2}& 92.3 [6.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 85.3 [7.2]\cellcolor{tbl2}& 88.9 [6.8]\cellcolor{tbl2}& 92.8 [6.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{93.2} [3.7]& \textbf{95.5} [2.9]& \textbf{96.9} [2.1]\\ \hhline{~----}& ENS $Y$+DV& 92.4 [4.8]& 94.0 [3.9]& 95.4 [3.5]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 79.4 [12.8]\cellcolor{tbl2}& 85.0 [14.0]\cellcolor{tbl2}& 89.4 [14.9]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 81.5 [12.6]\cellcolor{tbl2}& 84.9 [17.3]\cellcolor{tbl2}& 89.3 [16.1]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  33.7 [5.2] &  20.8 [5.0] &  14.5 [6.3] \\ \cline{2-5}
& SQR $Y$& 71.3 [7.6]& 78.9 [8.1]& 81.7 [11.8]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{74.0} [7.4]& \textbf{79.5} [8.4]& \textbf{85.6} [8.2]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 65.2 [10.7]\cellcolor{tbl2}& 66.6 [12.8]\cellcolor{tbl2}& 65.5 [16.5]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 68.5 [7.6]\cellcolor{tbl2}& 70.8 [12.3]\cellcolor{tbl2}& 76.4 [13.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 70.2 [8.1]& 75.4 [8.5]& 81.2 [12.4]\\ \hhline{~----}& KNIFE $Y$+DV& 70.1 [8.2]& 75.0 [10.1]& 80.9 [14.0]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 67.4 [12.3]\cellcolor{tbl2}& 71.5 [13.9]\cellcolor{tbl2}& 76.0 [14.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 69.5 [10.4]\cellcolor{tbl2}& 72.1 [13.7]\cellcolor{tbl2}& 77.7 [13.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 70.8 [9.3]& 75.9 [10.3]& 80.7 [12.1]\\ \hhline{~----}& ENS $Y$+DV& 69.0 [10.0]& 74.4 [10.7]& 79.9 [12.6]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 69.3 [13.2]\cellcolor{tbl2}& 74.0 [14.7]\cellcolor{tbl2}& 78.1 [15.8]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 69.6 [12.3]\cellcolor{tbl2}& 74.2 [13.4]\cellcolor{tbl2}& 77.7 [15.5]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& Avg. \% bad&  47.4 [3.8] &  20.5 [7.1] &  10.1 [5.4] \\ \cline{2-5}
& SQR $Y$& 71.2 [8.2]& 80.4 [6.5]& 90.9 [6.0]\\ \hhline{~----}& SQR $Y$+DVIC& 72.8 [8.4]& 80.6 [6.2]& \textbf{91.1} [5.9]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 67.9 [7.8]\cellcolor{tbl2}& 74.5 [6.8]\cellcolor{tbl2}& 79.6 [8.6]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 66.7 [9.2]\cellcolor{tbl2}& 75.8 [6.7]\cellcolor{tbl2}& 84.8 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 72.9 [7.1]& 77.1 [7.0]& 86.9 [6.9]\\ \hhline{~----}& KNIFE $Y$+DV& 72.5 [8.2]& \textbf{81.5} [5.6]& 88.7 [6.8]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 64.2 [6.5]\cellcolor{tbl2}& 72.0 [5.8]\cellcolor{tbl2}& 79.0 [6.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 64.5 [6.5]\cellcolor{tbl2}& 72.6 [6.0]\cellcolor{tbl2}& 80.2 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 74.0 [5.4]& 77.9 [7.4]& 82.6 [11.5]\\ \hhline{~----}& ENS $Y$+DV& \textbf{75.0} [5.7]& 79.7 [7.0]& 88.1 [9.7]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 67.2 [7.5]\cellcolor{tbl2}& 74.5 [6.8]\cellcolor{tbl2}& 82.9 [6.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 67.1 [7.5]\cellcolor{tbl2}& 75.0 [6.2]\cellcolor{tbl2}& 83.4 [6.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  35.4 [6.2] &  22.1 [5.1] &  13.9 [3.4] \\ \cline{2-5}
& SQR $Y$& 71.3 [5.2]& 74.8 [5.1]& 74.6 [6.3]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{72.2} [5.4]& \textbf{75.3} [5.0]& \textbf{77.4} [4.6]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 66.5 [4.3]\cellcolor{tbl2}& 65.9 [3.8]\cellcolor{tbl2}& 62.9 [6.7]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 67.8 [4.4]\cellcolor{tbl2}& 68.9 [5.9]\cellcolor{tbl2}& 69.5 [7.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 62.6 [4.2]& 63.2 [7.4]& 66.0 [6.1]\\ \hhline{~----}& KNIFE $Y$+DV& 62.9 [5.0]& 63.7 [5.4]& 63.6 [6.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 61.4 [3.4]\cellcolor{tbl2}& 63.8 [5.1]\cellcolor{tbl2}& 64.9 [8.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 61.5 [3.7]\cellcolor{tbl2}& 62.1 [5.8]\cellcolor{tbl2}& 61.6 [6.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 62.9 [5.8]& 66.9 [8.0]& 70.6 [7.7]\\ \hhline{~----}& ENS $Y$+DV& 62.2 [4.6]& 67.4 [7.7]& 70.2 [7.5]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 67.2 [5.6]\cellcolor{tbl2}& 69.6 [8.2]\cellcolor{tbl2}& 71.3 [11.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 67.3 [6.0]\cellcolor{tbl2}& 69.5 [8.2]\cellcolor{tbl2}& 71.2 [11.3]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.47 [0.29]& 0.28 [0.14]& 0.19 [0.11]\\ \hhline{~----}& SQR $Y$+DVIC& 0.37 [0.32]& \textbf{0.17}[0.12]& 0.13 [0.07]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.42 [0.28]\cellcolor{tbl2}& 0.37 [0.38]\cellcolor{tbl2}& 0.26 [0.39]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.31 [0.18]\cellcolor{tbl2}& 0.25 [0.22]\cellcolor{tbl2}& 0.16 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.81 [0.13]& 0.86 [0.08]& 0.77 [0.23]\\ \hhline{~----}& KNIFE $Y$+DV& 0.71 [0.19]& 0.78 [0.17]& 0.68 [0.25]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.45 [0.23]\cellcolor{tbl2}& 0.31 [0.19]\cellcolor{tbl2}& 0.19 [0.21]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.43 [0.19]\cellcolor{tbl2}& 0.35 [0.23]\cellcolor{tbl2}& 0.20 [0.20]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.23}[0.20]& \textbf{0.17}[0.17]& \textbf{0.12}[0.13]\\ \hhline{~----}& ENS $Y$+DV& 0.25 [0.23]& 0.19 [0.17]& 0.16 [0.16]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.60 [0.26]\cellcolor{tbl2}& 0.49 [0.38]\cellcolor{tbl2}& 0.23 [0.25]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.54 [0.19]\cellcolor{tbl2}& 0.30 [0.30]\cellcolor{tbl2}& 0.28 [0.34]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.70 [0.20]& 0.61 [0.17]& 0.62 [0.41]\\ \hhline{~----}& SQR $Y$+DVIC& 0.67 [0.16]& \textbf{0.53}[0.19]& \textbf{0.34}[0.16]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.88 [0.20]\cellcolor{tbl2}& 0.91 [0.21]\cellcolor{tbl2}& 0.90 [0.31]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.80 [0.13]\cellcolor{tbl2}& 0.71 [0.18]\cellcolor{tbl2}& 0.52 [0.25]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& \textbf{0.65}[0.11]& 0.61 [0.20]& 0.46 [0.30]\\ \hhline{~----}& KNIFE $Y$+DV& 0.67 [0.16]& 0.65 [0.23]& 0.49 [0.35]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.76 [0.20]\cellcolor{tbl2}& 0.66 [0.24]\cellcolor{tbl2}& 0.56 [0.26]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.67 [0.18]\cellcolor{tbl2}& 0.65 [0.18]\cellcolor{tbl2}& 0.54 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.65}[0.22]& 0.56 [0.28]& 0.48 [0.33]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.65}[0.24]& 0.60 [0.28]& 0.49 [0.33]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.68 [0.22]\cellcolor{tbl2}& 0.59 [0.24]\cellcolor{tbl2}& 0.48 [0.28]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.69 [0.22]\cellcolor{tbl2}& 0.62 [0.27]\cellcolor{tbl2}& 0.49 [0.28]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& SQR $Y$& 0.76 [0.14]& 0.61 [0.19]& 0.35 [0.31]\\ \hhline{~----}& SQR $Y$+DVIC& 0.71 [0.17]& 0.60 [0.21]& 0.34 [0.24]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.76 [0.10]\cellcolor{tbl2}& 0.65 [0.21]\cellcolor{tbl2}& 0.82 [0.38]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.76 [0.11]\cellcolor{tbl2}& 0.60 [0.20]\cellcolor{tbl2}& 0.38 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.69 [0.13]& 0.61 [0.14]& 0.35 [0.21]\\ \hhline{~----}& KNIFE $Y$+DV& 0.68 [0.12]& 0.55 [0.18]& \textbf{0.33}[0.24]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.76 [0.13]\cellcolor{tbl2}& 0.66 [0.20]\cellcolor{tbl2}& 0.49 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.76 [0.11]\cellcolor{tbl2}& 0.63 [0.21]\cellcolor{tbl2}& 0.51 [0.25]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.64}[0.11]& \textbf{0.53}[0.19]& 0.40 [0.26]\\ \hhline{~----}& ENS $Y$+DV& 0.68 [0.10]& 0.54 [0.22]& \textbf{0.34}[0.30]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.73 [0.10]\cellcolor{tbl2}& 0.60 [0.15]\cellcolor{tbl2}& 0.44 [0.24]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.73 [0.10]\cellcolor{tbl2}& 0.59 [0.15]\cellcolor{tbl2}& 0.44 [0.24]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& \textbf{0.64}[0.11]& 0.63 [0.21]& 0.76 [0.32]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.64}[0.11]& \textbf{0.58}[0.10]& \textbf{0.49}[0.16]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.86 [0.15]\cellcolor{tbl2}& 0.95 [0.16]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.72 [0.14]\cellcolor{tbl2}& 0.75 [0.12]\cellcolor{tbl2}& 0.70 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.76 [0.08]& 0.79 [0.11]& 0.73 [0.10]\\ \hhline{~----}& KNIFE $Y$+DV& 0.81 [0.09]& 0.74 [0.11]& 0.73 [0.15]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.75 [0.04]\cellcolor{tbl2}& 0.73 [0.08]\cellcolor{tbl2}& 0.67 [0.12]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.75 [0.04]\cellcolor{tbl2}& 0.76 [0.07]\cellcolor{tbl2}& 0.73 [0.07]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.80 [0.04]& 0.69 [0.14]& 0.63 [0.19]\\ \hhline{~----}& ENS $Y$+DV& 0.82 [0.06]& 0.75 [0.10]& 0.71 [0.20]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.73 [0.09]\cellcolor{tbl2}& 0.64 [0.17]\cellcolor{tbl2}& 0.62 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.71 [0.10]\cellcolor{tbl2}& 0.66 [0.15]\cellcolor{tbl2}& 0.61 [0.24]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& Avg. \% bad&  4.2 [0.6] &  2.2 [0.4] &  1.1 [0.3] \\ \cline{2-5}
& SQR $Y$& 72.4 [4.4]& 74.3 [4.4]& 73.0 [9.7]\\ \hhline{~----}& SQR $Y$+DVIC& 73.5 [4.3]& 76.8 [5.3]& 81.9 [4.4]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 52.8 [2.7]\cellcolor{tbl2}& 50.4 [1.8]\cellcolor{tbl2}& 50.3 [1.1]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 73.8 [3.4]\cellcolor{tbl2}& 74.4 [4.9]\cellcolor{tbl2}& 76.5 [8.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 69.5 [4.3]& 72.3 [4.8]& 74.5 [7.8]\\ \hhline{~----}& KNIFE $Y$+DV& 69.5 [4.2]& 73.4 [4.3]& 73.1 [6.0]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 71.7 [3.5]\cellcolor{tbl2}& 71.0 [5.3]\cellcolor{tbl2}& 69.7 [8.7]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 73.2 [3.4]\cellcolor{tbl2}& 73.7 [5.4]\cellcolor{tbl2}& 75.2 [9.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{79.0} [2.5]& \textbf{82.0} [3.6]& \textbf{86.4} [5.9]\\ \hhline{~----}& ENS $Y$+DV& 78.8 [2.5]& 81.9 [3.6]& 84.3 [10.3]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 76.1 [3.1]\cellcolor{tbl2}& 78.7 [4.5]\cellcolor{tbl2}& 81.4 [7.5]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 76.0 [3.2]\cellcolor{tbl2}& 78.7 [4.6]\cellcolor{tbl2}& 80.4 [8.1]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& Avg. \% bad&  14.1 [1.0] &  9.2 [1.0] &  6.4 [0.7] \\ \cline{2-5}
& SQR $Y$& 70.3 [2.4]& 71.4 [2.5]& 71.1 [1.7]\\ \hhline{~----}& SQR $Y$+DVIC& 70.8 [2.7]& \textbf{72.2} [2.5]& \textbf{72.8} [3.3]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 70.4 [2.6]\cellcolor{tbl2}& 70.9 [2.7]\cellcolor{tbl2}& 71.0 [3.8]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.5} [2.5]\cellcolor{tbl2}& 72.1 [2.7]\cellcolor{tbl2}& 72.0 [3.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 60.6 [3.3]& 58.8 [3.1]& 59.4 [3.3]\\ \hhline{~----}& KNIFE $Y$+DV& 65.0 [3.2]& 64.7 [3.0]& 65.3 [3.7]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 61.8 [2.2]\cellcolor{tbl2}& 62.5 [3.0]\cellcolor{tbl2}& 63.0 [3.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 62.1 [2.8]\cellcolor{tbl2}& 62.0 [3.5]\cellcolor{tbl2}& 62.4 [3.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 59.9 [3.9]& 60.6 [4.2]& 62.5 [5.2]\\ \hhline{~----}& ENS $Y$+DV& 59.9 [3.9]& 60.6 [4.2]& 62.4 [5.2]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 59.2 [2.4]\cellcolor{tbl2}& 59.5 [2.3]\cellcolor{tbl2}& 59.9 [2.6]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 60.7 [2.1]\cellcolor{tbl2}& 61.1 [2.6]\cellcolor{tbl2}& 60.8 [2.6]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& Avg. \% bad&  2.5 [0.8] &  1.2 [0.5] &  0.7 [0.3] \\ \cline{2-5}
& SQR $Y$& 77.9 [10.3]& 82.2 [16.9]& 85.2 [17.0]\\ \hhline{~----}& SQR $Y$+DVIC& 79.7 [9.7]& 84.4 [14.7]& 91.4 [5.0]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 93.4 [3.7]\cellcolor{tbl2}& 92.3 [7.3]\cellcolor{tbl2}& 87.4 [10.5]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{96.3} [1.4]\cellcolor{tbl2}& \textbf{96.0} [4.0]\cellcolor{tbl2}& \textbf{95.6} [4.7]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 56.2 [7.3]& 62.2 [12.4]& 66.0 [12.6]\\ \hhline{~----}& KNIFE $Y$+DV& 76.5 [7.4]& 79.2 [10.6]& 78.9 [14.9]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 90.6 [4.2]\cellcolor{tbl2}& 92.8 [4.1]\cellcolor{tbl2}& 94.5 [4.0]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 91.1 [4.2]\cellcolor{tbl2}& 92.6 [4.2]\cellcolor{tbl2}& 94.3 [4.1]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 88.1 [3.6]& 90.1 [3.1]& 90.6 [2.1]\\ \hhline{~----}& ENS $Y$+DV& 90.1 [2.8]& 90.7 [2.1]& 91.9 [2.0]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 91.8 [1.6]\cellcolor{tbl2}& 93.1 [2.2]\cellcolor{tbl2}& 95.0 [2.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 91.4 [1.6]\cellcolor{tbl2}& 92.8 [2.3]\cellcolor{tbl2}& 94.8 [2.9]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& SQR $Y$& 0.82 [0.23]& 1.00 [0.00]& 0.95 [0.19]\\ \hhline{~----}& SQR $Y$+DVIC& 0.61 [0.10]& 0.57 [0.15]& 0.46 [0.11]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.65 [0.12]\cellcolor{tbl2}& 0.64 [0.15]\cellcolor{tbl2}& 0.56 [0.21]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.63 [0.09]& 0.60 [0.12]& 0.53 [0.16]\\ \hhline{~----}& KNIFE $Y$+DV& 0.65 [0.13]& 0.64 [0.12]& 0.57 [0.16]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.71 [0.11]\cellcolor{tbl2}& 0.72 [0.15]\cellcolor{tbl2}& 0.66 [0.17]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.65 [0.07]\cellcolor{tbl2}& 0.66 [0.18]\cellcolor{tbl2}& 0.53 [0.20]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.48}[0.09]& \textbf{0.43}[0.11]& \textbf{0.32}[0.17]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.49}[0.09]& 0.44 [0.12]& 0.36 [0.23]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.59 [0.09]\cellcolor{tbl2}& 0.55 [0.14]\cellcolor{tbl2}& 0.45 [0.16]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.58 [0.10]\cellcolor{tbl2}& 0.54 [0.14]\cellcolor{tbl2}& 0.49 [0.21]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.06]& 0.69 [0.08]& 0.74 [0.11]\\ \hhline{~----}& SQR $Y$+DVIC& 0.69 [0.05]& \textbf{0.67}[0.06]& \textbf{0.67}[0.09]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.73 [0.06]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}& 0.94 [0.12]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.67}[0.05]\cellcolor{tbl2}& 0.69 [0.07]\cellcolor{tbl2}& 0.74 [0.07]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.81 [0.04]& 0.82 [0.05]& 0.81 [0.05]\\ \hhline{~----}& KNIFE $Y$+DV& 0.75 [0.07]& 0.73 [0.07]& 0.75 [0.06]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.81 [0.03]\cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}& 0.78 [0.06]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.03]\cellcolor{tbl2}& 0.81 [0.03]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.07]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}& 0.80 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}& 0.80 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& SQR $Y$& 0.58 [0.20]& 0.39 [0.24]& 0.34 [0.24]\\ \hhline{~----}& SQR $Y$+DVIC& 0.55 [0.19]& 0.39 [0.27]& 0.26 [0.13]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.45 [0.47]\cellcolor{tbl2}& 0.43 [0.49]\cellcolor{tbl2}& 0.80 [0.41]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.13}[0.06]\cellcolor{tbl2}& \textbf{0.12}[0.11]\cellcolor{tbl2}& 0.17 [0.24]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.89 [0.05]& 0.88 [0.13]& 0.73 [0.26]\\ \hhline{~----}& KNIFE $Y$+DV& 0.54 [0.18]& 0.52 [0.29]& 0.48 [0.32]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.26 [0.13]\cellcolor{tbl2}& 0.20 [0.13]\cellcolor{tbl2}& 0.16 [0.13]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.26 [0.14]\cellcolor{tbl2}& 0.19 [0.10]\cellcolor{tbl2}& 0.14 [0.09]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.24 [0.07]& 0.21 [0.08]& 0.17 [0.04]\\ \hhline{~----}& ENS $Y$+DV& 0.22 [0.09]& 0.19 [0.06]& 0.14 [0.03]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.21 [0.07]\cellcolor{tbl2}& 0.18 [0.05]\cellcolor{tbl2}& \textbf{0.13}[0.06]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.19 [0.06]\cellcolor{tbl2}& \textbf{0.14}[0.08]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& Avg. \% bad&  34.7 [1.3] &  12.1 [1.3] &  5.3 [0.6] \\ \cline{2-5}
& SQR $Y$& 76.3 [2.1]& 85.7 [0.9]& 88.8 [2.5]\\ \hhline{~----}& SQR $Y$+DVIC& 76.6 [2.1]& 86.1 [0.9]& 90.2 [1.6]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 74.6 [1.5]\cellcolor{tbl2}& 80.7 [2.6]\cellcolor{tbl2}& 75.1 [6.8]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 74.8 [1.5]\cellcolor{tbl2}& 84.5 [1.4]\cellcolor{tbl2}& 89.5 [2.3]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 72.3 [2.1]& 82.3 [1.9]& 87.4 [2.8]\\ \hhline{~----}& KNIFE $Y$+DV& 73.7 [1.8]& 83.5 [2.0]& 88.2 [2.9]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 72.7 [1.8]\cellcolor{tbl2}& 80.6 [2.4]\cellcolor{tbl2}& 86.1 [3.3]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 72.9 [1.8]\cellcolor{tbl2}& 81.5 [2.0]\cellcolor{tbl2}& 86.6 [3.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 77.0 [1.6]& \textbf{86.5} [1.5]& \textbf{91.0} [2.0]\\ \hhline{~----}& ENS $Y$+DV& \textbf{77.2} [1.6]& 86.4 [1.6]& 90.7 [2.2]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 76.1 [1.1]\cellcolor{tbl2}& 85.3 [1.2]\cellcolor{tbl2}& 90.1 [2.0]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 76.1 [1.1]\cellcolor{tbl2}& 85.3 [1.3]\cellcolor{tbl2}& 90.0 [2.0]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& Avg. \% bad&  18.2 [0.8] &  10.9 [0.9] &  6.6 [0.8] \\ \cline{2-5}
& SQR $Y$& 70.1 [2.3]& 72.0 [2.7]& 70.7 [2.3]\\ \hhline{~----}& SQR $Y$+DVIC& 70.4 [2.3]& 72.5 [2.9]& \textbf{72.6} [3.2]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 71.4 [2.9]\cellcolor{tbl2}& 72.3 [2.9]\cellcolor{tbl2}& 71.6 [2.6]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.6} [2.7]\cellcolor{tbl2}& \textbf{72.8} [2.5]\cellcolor{tbl2}& 72.3 [2.3]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 61.5 [2.6]& 60.2 [3.2]& 59.9 [3.5]\\ \hhline{~----}& KNIFE $Y$+DV& 64.8 [2.3]& 65.3 [2.8]& 65.4 [3.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 61.6 [1.9]\cellcolor{tbl2}& 62.8 [2.9]\cellcolor{tbl2}& 63.1 [3.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 61.7 [2.1]\cellcolor{tbl2}& 62.5 [3.0]\cellcolor{tbl2}& 61.6 [4.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 59.5 [3.0]& 61.0 [4.3]& 63.0 [5.1]\\ \hhline{~----}& ENS $Y$+DV& 59.5 [3.1]& 60.9 [4.3]& 62.9 [5.2]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 60.4 [1.8]\cellcolor{tbl2}& 60.4 [2.1]\cellcolor{tbl2}& 60.7 [3.0]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 61.4 [1.9]\cellcolor{tbl2}& 62.1 [2.5]\cellcolor{tbl2}& 61.7 [3.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& Avg. \% bad&  1.5 [0.6] &  0.7 [0.5] &  0.4 [0.3] \\ \cline{2-5}
& SQR $Y$& 85.0 [6.4]& 91.8 [6.3]& 92.3 [10.1]\\ \hhline{~----}& SQR $Y$+DVIC& 85.9 [7.2]& 92.7 [5.7]& 94.2 [6.8]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 94.0 [5.5]\cellcolor{tbl2}& 87.7 [7.2]\cellcolor{tbl2}& 92.0 [9.5]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{97.2} [1.9]\cellcolor{tbl2}& \textbf{97.2} [2.3]\cellcolor{tbl2}& \textbf{98.5} [1.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 60.7 [9.1]& 68.5 [13.7]& 62.8 [19.9]\\ \hhline{~----}& KNIFE $Y$+DV& 80.1 [8.6]& 83.1 [15.4]& 79.7 [17.7]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 92.8 [3.1]\cellcolor{tbl2}& 95.4 [3.0]\cellcolor{tbl2}& 97.4 [2.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 92.3 [3.0]\cellcolor{tbl2}& 94.5 [4.1]\cellcolor{tbl2}& 95.6 [6.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 89.6 [3.2]& 91.4 [2.3]& 90.7 [3.8]\\ \hhline{~----}& ENS $Y$+DV& 90.9 [2.7]& 91.9 [1.8]& 91.5 [4.0]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 93.2 [1.6]\cellcolor{tbl2}& 94.6 [4.2]\cellcolor{tbl2}& 96.0 [4.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 93.0 [1.5]\cellcolor{tbl2}& 94.2 [4.6]\cellcolor{tbl2}& 95.8 [5.5]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& SQR $Y$& 0.58 [0.06]& \textbf{0.34}[0.03]& 0.30 [0.25]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.57}[0.06]& \textbf{0.34}[0.03]& 0.23 [0.06]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.64 [0.04]\cellcolor{tbl2}& 0.87 [0.27]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.63 [0.04]\cellcolor{tbl2}& 0.39 [0.06]\cellcolor{tbl2}& 0.25 [0.07]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.64 [0.06]& 0.42 [0.05]& 0.30 [0.06]\\ \hhline{~----}& KNIFE $Y$+DV& 0.63 [0.04]& 0.41 [0.05]& 0.35 [0.18]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.67 [0.03]\cellcolor{tbl2}& 0.49 [0.08]\cellcolor{tbl2}& 0.32 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.66 [0.02]\cellcolor{tbl2}& 0.47 [0.07]\cellcolor{tbl2}& 0.35 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.57}[0.05]& \textbf{0.34}[0.04]& \textbf{0.21}[0.06]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.57}[0.05]& \textbf{0.34}[0.04]& \textbf{0.21}[0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.60 [0.04]\cellcolor{tbl2}& 0.35 [0.04]\cellcolor{tbl2}& \textbf{0.21}[0.06]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.60 [0.03]\cellcolor{tbl2}& 0.35 [0.04]\cellcolor{tbl2}& \textbf{0.22}[0.06]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& SQR $Y$& 0.68 [0.05]& 0.68 [0.07]& 0.77 [0.13]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.67}[0.06]& \textbf{0.66}[0.06]& \textbf{0.68}[0.11]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.71 [0.06]\cellcolor{tbl2}& 0.73 [0.05]\cellcolor{tbl2}& 0.95 [0.12]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.69 [0.06]\cellcolor{tbl2}& 0.68 [0.05]\cellcolor{tbl2}& 0.74 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.79 [0.03]& 0.81 [0.06]& 0.81 [0.05]\\ \hhline{~----}& KNIFE $Y$+DV& 0.76 [0.04]& 0.74 [0.07]& 0.73 [0.09]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.80 [0.03]\cellcolor{tbl2}& 0.83 [0.04]\cellcolor{tbl2}& 0.82 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.02]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}& 0.83 [0.03]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.82 [0.03]& 0.79 [0.05]& 0.76 [0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.82 [0.03]& 0.79 [0.05]& 0.76 [0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.79 [0.03]\cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.79 [0.02]\cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.81 [0.06]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& SQR $Y$& 0.39 [0.15]& 0.22 [0.16]& 0.28 [0.40]\\ \hhline{~----}& SQR $Y$+DVIC& 0.38 [0.22]& 0.19 [0.15]& 0.15 [0.17]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.33 [0.46]\cellcolor{tbl2}& 0.80 [0.41]\cellcolor{tbl2}& 0.50 [0.52]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.09}[0.07]\cellcolor{tbl2}& \textbf{0.08}[0.07]\cellcolor{tbl2}& \textbf{0.06}[0.07]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.89 [0.12]& 0.64 [0.28]& 0.64 [0.27]\\ \hhline{~----}& KNIFE $Y$+DV& 0.48 [0.24]& 0.33 [0.32]& 0.33 [0.30]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.22 [0.13]\cellcolor{tbl2}& 0.12 [0.07]\cellcolor{tbl2}& 0.07 [0.08]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.13 [0.07]\cellcolor{tbl2}& 0.10 [0.13]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.22 [0.09]& 0.14 [0.04]& 0.13 [0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.19 [0.07]& 0.14 [0.03]& 0.12 [0.05]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.16 [0.03]\cellcolor{tbl2}& 0.12 [0.07]\cellcolor{tbl2}& 0.09 [0.09]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.17 [0.03]\cellcolor{tbl2}& 0.13 [0.08]\cellcolor{tbl2}& 0.09 [0.11]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/all_abs_red.txt <==

\begin{table}[t!] \small \caption{AUC for the abs error for all datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  62.6 [9.6] &  35.8 [11.3] &  25.5 [10.6] \\ \cline{2-5}
& B1-SQR& 84.2 [6.8]& 90.1 [6.2]& 90.9 [5.1]\\ \hhline{~----}
& B2-SQR& 79.1 [10.8]& 86.8 [8.3]& 89.2 [4.9]\\ \hhline{~----}
& B1-KNIFE& 86.4 [11.4]& 89.0 [6.6]& 88.7 [6.2]\\ \hhline{~----}
& B2-KNIFE& 73.3 [8.9]& 82.0 [9.1]& 85.4 [7.9]\\ \hhline{~----}
& B1-CG& 92.4 [4.4]& 94.1 [5.7]& 96.3 [3.0]\\ \hhline{~----}
& B2-CG& 80.9 [10.3]& 84.7 [9.7]& 87.8 [7.0]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 86.4 [6.8]\cellcolor{tbl2}& 90.4 [6.8]\cellcolor{tbl2}& 92.2 [5.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 81.6 [7.6]\cellcolor{tbl2}& 87.3 [7.4]\cellcolor{tbl2}& 90.9 [4.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 89.8 [7.9]\cellcolor{tbl2}& 87.9 [6.5]\cellcolor{tbl2}& 89.0 [5.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 77.0 [9.3]\cellcolor{tbl2}& 83.7 [7.4]\cellcolor{tbl2}& 86.4 [6.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& \textbf{94.3} [3.3]\cellcolor{tbl2}& \textbf{94.4} [5.7]\cellcolor{tbl2}& \textbf{96.6} [2.9]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 79.9 [9.2]\cellcolor{tbl2}& 84.6 [9.4]\cellcolor{tbl2}& 87.5 [6.8]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& Avg. \% bad&  31.8 [2.7] &  24.1 [5.8] &  21.2 [5.4] \\ \cline{2-5}
& B1-SQR& 72.8 [7.2]& 77.1 [6.0]& 76.8 [5.6]\\ \hhline{~----}
& B2-SQR& 61.0 [7.1]& 60.8 [7.4]& 57.4 [8.1]\\ \hhline{~----}
& B1-KNIFE& 69.9 [8.7]& 73.1 [7.7]& 75.7 [6.6]\\ \hhline{~----}
& B2-KNIFE& 62.0 [5.5]& 63.5 [6.4]& 65.7 [6.5]\\ \hhline{~----}
& B1-CG& 67.5 [6.9]& 72.4 [8.6]& 73.7 [8.9]\\ \hhline{~----}
& B2-CG& 63.7 [5.0]& 63.7 [8.3]& 66.0 [8.6]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& \textbf{73.7} [7.7]\cellcolor{tbl2}& \textbf{77.6} [6.7]\cellcolor{tbl2}& \textbf{78.6} [5.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 63.3 [7.6]\cellcolor{tbl2}& 62.8 [8.7]\cellcolor{tbl2}& 64.0 [7.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 69.0 [8.5]\cellcolor{tbl2}& 72.1 [7.5]\cellcolor{tbl2}& 75.5 [6.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 63.5 [6.8]\cellcolor{tbl2}& 63.4 [11.3]\cellcolor{tbl2}& 64.4 [11.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 65.7 [8.6]\cellcolor{tbl2}& 69.7 [11.5]\cellcolor{tbl2}& 70.2 [12.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 63.5 [6.4]\cellcolor{tbl2}& 64.2 [9.1]\cellcolor{tbl2}& 65.8 [9.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& Avg. \% bad&  61.2 [5.0] &  25.8 [5.2] &  9.5 [3.4] \\ \cline{2-5}
& B1-SQR& 68.2 [8.3]& 75.8 [7.3]& 81.5 [6.6]\\ \hhline{~----}
& B2-SQR& 63.8 [4.8]& 73.9 [7.7]& 66.5 [15.5]\\ \hhline{~----}
& B1-KNIFE& 67.7 [3.6]& 74.7 [6.8]& 72.6 [10.2]\\ \hhline{~----}
& B2-KNIFE& 64.8 [7.0]& 71.4 [8.3]& 72.3 [12.5]\\ \hhline{~----}
& B1-CG& 72.5 [6.8]& 81.2 [5.5]& 81.7 [5.4]\\ \hhline{~----}
& B2-CG& 64.3 [7.2]& 72.1 [7.8]& 74.0 [11.3]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 70.3 [6.7]\cellcolor{tbl2}& 76.5 [7.6]\cellcolor{tbl2}& 81.5 [6.6]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 65.5 [5.6]\cellcolor{tbl2}& 73.1 [7.6]\cellcolor{tbl2}& 75.4 [11.8]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 68.9 [4.1]\cellcolor{tbl2}& 78.3 [7.1]\cellcolor{tbl2}& 79.4 [9.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 65.2 [6.5]\cellcolor{tbl2}& 72.1 [8.9]\cellcolor{tbl2}& 74.0 [13.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& \textbf{75.1} [6.0]\cellcolor{tbl2}& \textbf{82.0} [6.9]\cellcolor{tbl2}& \textbf{82.5} [7.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 65.0 [7.1]\cellcolor{tbl2}& 72.0 [7.8]\cellcolor{tbl2}& 74.1 [11.3]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& Avg. \% bad&  36.7 [5.6] &  9.6 [2.8] &  6.4 [2.0] \\ \cline{2-5}
& B1-SQR& 73.1 [3.8]& 81.1 [8.3]& 76.3 [14.2]\\ \hhline{~----}
& B2-SQR& 69.8 [7.3]& 59.2 [9.0]& 57.3 [9.3]\\ \hhline{~----}
& B1-KNIFE& 63.8 [7.4]& 68.7 [5.9]& 71.9 [9.6]\\ \hhline{~----}
& B2-KNIFE& 67.7 [6.9]& 76.9 [8.9]& 80.9 [12.2]\\ \hhline{~----}
& B1-CG& 66.6 [4.7]& 77.6 [5.6]& 79.8 [7.2]\\ \hhline{~----}
& B2-CG& 69.8 [7.1]& 78.7 [9.6]& 81.5 [9.1]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& \textbf{74.4} [3.4]\cellcolor{tbl2}& \textbf{83.5} [8.3]\cellcolor{tbl2}& \textbf{82.1} [8.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 70.2 [6.9]\cellcolor{tbl2}& 79.0 [9.5]\cellcolor{tbl2}& 80.5 [9.2]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 63.3 [5.7]\cellcolor{tbl2}& 67.2 [12.4]\cellcolor{tbl2}& 69.3 [14.8]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 67.9 [7.8]\cellcolor{tbl2}& 75.2 [8.5]\cellcolor{tbl2}& 79.0 [11.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 64.2 [7.4]\cellcolor{tbl2}& 77.3 [6.2]\cellcolor{tbl2}& 77.4 [10.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 69.9 [6.8]\cellcolor{tbl2}& 78.1 [10.2]\cellcolor{tbl2}& 81.9 [8.7]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{wine}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.1}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.5}  \\ \cline{2-5}
& Avg. \% bad&  87.4 [4.5] &  65.2 [6.1] &  46.8 [5.0] \\ \cline{2-5}
& B1-SQR& 91.9 [5.1]& 84.2 [5.2]& 71.3 [3.6]\\ \hhline{~----}
& B2-SQR& 63.5 [7.6]& 63.2 [5.9]& 59.5 [4.3]\\ \hhline{~----}
& B1-KNIFE& 94.5 [2.5]& 86.0 [4.7]& 70.3 [4.9]\\ \hhline{~----}
& B2-KNIFE& 62.0 [7.6]& 59.0 [7.1]& 56.6 [5.8]\\ \hhline{~----}
& B1-CG& 56.0 [8.0]& 55.3 [3.5]& 57.0 [4.0]\\ \hhline{~----}
& B2-CG& 60.9 [8.8]& 56.8 [7.3]& 56.6 [6.4]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 94.3 [4.3]\cellcolor{tbl2}& 86.1 [4.3]\cellcolor{tbl2}& \textbf{72.2} [3.6]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 66.0 [7.2]\cellcolor{tbl2}& 63.2 [5.8]\cellcolor{tbl2}& 60.2 [4.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& \textbf{95.2} [2.1]\cellcolor{tbl2}& \textbf{87.3} [3.8]\cellcolor{tbl2}& \textbf{72.2} [2.9]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 62.2 [6.1]\cellcolor{tbl2}& 59.5 [5.5]\cellcolor{tbl2}& 57.7 [5.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 54.0 [9.1]\cellcolor{tbl2}& 55.2 [3.5]\cellcolor{tbl2}& 57.0 [4.1]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 58.8 [9.9]\cellcolor{tbl2}& 56.1 [7.4]\cellcolor{tbl2}& 56.8 [6.2]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& Avg. \% bad&  4.2 [0.6] &  2.2 [0.5] &  1.1 [0.3] \\ \cline{2-5}
& B1-SQR& 70.5 [3.6]& 73.3 [3.5]& 71.4 [9.9]\\ \hhline{~----}
& B2-SQR& 52.2 [2.2]& 49.9 [0.1]& 50.0 [0.0]\\ \hhline{~----}
& B1-KNIFE& 68.9 [5.1]& 72.9 [4.8]& 78.2 [5.5]\\ \hhline{~----}
& B2-KNIFE& 71.3 [3.7]& 70.9 [4.3]& 71.1 [8.0]\\ \hhline{~----}
& B1-CG& \textbf{78.6} [2.7]& \textbf{81.9} [3.7]& \textbf{86.9} [5.4]\\ \hhline{~----}
& B2-CG& 75.9 [3.7]& 79.5 [5.2]& 83.1 [8.7]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 71.6 [2.6]\cellcolor{tbl2}& 75.1 [4.6]\cellcolor{tbl2}& 80.3 [3.8]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 73.5 [3.9]\cellcolor{tbl2}& 74.1 [5.6]\cellcolor{tbl2}& 77.4 [9.9]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 68.7 [4.9]\cellcolor{tbl2}& 74.0 [4.2]\cellcolor{tbl2}& 74.9 [5.5]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 72.8 [3.9]\cellcolor{tbl2}& 74.3 [4.9]\cellcolor{tbl2}& 76.0 [9.9]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& \textbf{78.6} [2.7]\cellcolor{tbl2}& 81.7 [3.8]\cellcolor{tbl2}& 86.7 [5.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 75.8 [3.7]\cellcolor{tbl2}& 79.4 [5.4]\cellcolor{tbl2}& 82.2 [9.0]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& Avg. \% bad&  14.1 [1.0] &  9.2 [1.0] &  6.4 [0.7] \\ \cline{2-5}
& B1-SQR& 70.3 [2.5]& 71.4 [2.5]& 71.1 [1.6]\\ \hhline{~----}
& B2-SQR& 70.4 [2.6]& 70.9 [2.7]& 71.1 [3.8]\\ \hhline{~----}
& B1-KNIFE& 60.6 [3.3]& 58.8 [3.1]& 59.4 [3.3]\\ \hhline{~----}
& B2-KNIFE& 61.8 [2.2]& 62.5 [3.0]& 63.0 [3.2]\\ \hhline{~----}
& B1-CG& 59.9 [3.9]& 60.6 [4.2]& 62.5 [5.2]\\ \hhline{~----}
& B2-CG& 59.2 [2.4]& 59.5 [2.3]& 59.9 [2.6]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 70.8 [2.7]\cellcolor{tbl2}& \textbf{72.2} [2.5]\cellcolor{tbl2}& \textbf{72.8} [3.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& \textbf{71.5} [2.5]\cellcolor{tbl2}& \textbf{72.2} [2.7]\cellcolor{tbl2}& 72.0 [3.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 65.0 [3.2]\cellcolor{tbl2}& 64.7 [3.0]\cellcolor{tbl2}& 65.3 [3.7]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 62.1 [2.8]\cellcolor{tbl2}& 62.0 [3.5]\cellcolor{tbl2}& 62.4 [3.4]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 59.9 [3.9]\cellcolor{tbl2}& 60.6 [4.2]\cellcolor{tbl2}& 62.4 [5.2]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 60.7 [2.1]\cellcolor{tbl2}& 61.1 [2.6]\cellcolor{tbl2}& 60.8 [2.6]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& Avg. \% bad&  2.6 [0.9] &  1.4 [0.7] &  0.9 [0.4] \\ \cline{2-5}
& B1-SQR& 78.2 [8.5]& 84.7 [5.4]& 89.0 [5.7]\\ \hhline{~----}
& B2-SQR& 93.9 [3.8]& 93.9 [4.2]& 88.8 [7.2]\\ \hhline{~----}
& B1-KNIFE& 56.9 [8.4]& 59.1 [10.7]& 66.4 [13.4]\\ \hhline{~----}
& B2-KNIFE& 91.6 [3.5]& 93.4 [3.6]& 95.2 [2.7]\\ \hhline{~----}
& B1-CG& 88.3 [3.8]& 89.2 [3.0]& 90.5 [2.0]\\ \hhline{~----}
& B2-CG& 91.7 [1.1]& 93.0 [2.0]& 94.4 [2.6]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 79.8 [8.6]\cellcolor{tbl2}& 85.1 [6.7]\cellcolor{tbl2}& 89.7 [5.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& \textbf{96.7} [1.3]\cellcolor{tbl2}& \textbf{97.3} [1.8]\cellcolor{tbl2}& \textbf{96.2} [3.6]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 79.6 [6.6]\cellcolor{tbl2}& 80.5 [8.7]\cellcolor{tbl2}& 81.6 [13.8]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 91.2 [3.8]\cellcolor{tbl2}& 93.0 [3.5]\cellcolor{tbl2}& 94.4 [3.6]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 90.8 [3.3]\cellcolor{tbl2}& 91.1 [2.5]\cellcolor{tbl2}& 92.1 [2.3]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 91.2 [1.0]\cellcolor{tbl2}& 92.7 [2.0]\cellcolor{tbl2}& 94.1 [2.7]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

\begin{table}[t!] \small \caption{FPR  at TPR 90\% for the abs error for all datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& B1-SQR& 0.44 [0.19]& 0.21 [0.13]& 0.24 [0.16]\\ \hhline{~----}
& B2-SQR& 0.52 [0.21]& 0.37 [0.33]& 0.35 [0.27]\\ \hhline{~----}
& B1-KNIFE& 0.32 [0.16]& 0.27 [0.20]& 0.27 [0.16]\\ \hhline{~----}
& B2-KNIFE& 0.69 [0.22]& 0.42 [0.30]& 0.43 [0.29]\\ \hhline{~----}
& B1-CG& \textbf{0.16} [0.12]& \textbf{0.11} [0.12]& 0.16 [0.30]\\ \hhline{~----}
& B2-CG& 0.53 [0.22]& 0.33 [0.22]& 0.32 [0.17]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 0.44 [0.23]\cellcolor{tbl2}& 0.19 [0.14]\cellcolor{tbl2}& 0.22 [0.16]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 0.49 [0.18]\cellcolor{tbl2}& 0.33 [0.23]\cellcolor{tbl2}& 0.26 [0.14]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.23 [0.16]\cellcolor{tbl2}& 0.30 [0.19]\cellcolor{tbl2}& 0.29 [0.15]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.66 [0.27]\cellcolor{tbl2}& 0.35 [0.23]\cellcolor{tbl2}& 0.36 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& \textbf{0.17} [0.10]\cellcolor{tbl2}& \textbf{0.12} [0.12]\cellcolor{tbl2}& \textbf{0.10} [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.56 [0.25]\cellcolor{tbl2}& 0.32 [0.20]\cellcolor{tbl2}& 0.34 [0.17]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& B1-SQR& 0.69 [0.17]& 0.60 [0.17]& 0.64 [0.25]\\ \hhline{~----}
& B2-SQR& 0.94 [0.11]& 0.97 [0.09]& 1.00 [0.00]\\ \hhline{~----}
& B1-KNIFE& 0.70 [0.14]& 0.64 [0.16]& \textbf{0.57} [0.12]\\ \hhline{~----}
& B2-KNIFE& 0.79 [0.12]& 0.73 [0.17]& 0.75 [0.19]\\ \hhline{~----}
& B1-CG& 0.72 [0.14]& 0.64 [0.23]& 0.66 [0.23]\\ \hhline{~----}
& B2-CG& 0.74 [0.13]& 0.69 [0.15]& 0.68 [0.16]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& \textbf{0.64} [0.21]\cellcolor{tbl2}& \textbf{0.53} [0.20]\cellcolor{tbl2}& \textbf{0.56} [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 0.78 [0.09]\cellcolor{tbl2}& 0.78 [0.10]\cellcolor{tbl2}& 0.73 [0.12]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.74 [0.18]\cellcolor{tbl2}& 0.68 [0.17]\cellcolor{tbl2}& 0.60 [0.16]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.77 [0.13]\cellcolor{tbl2}& 0.69 [0.18]\cellcolor{tbl2}& 0.72 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 0.75 [0.16]\cellcolor{tbl2}& 0.66 [0.26]\cellcolor{tbl2}& 0.67 [0.26]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.77 [0.12]\cellcolor{tbl2}& 0.68 [0.17]\cellcolor{tbl2}& 0.70 [0.17]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& B1-SQR& 0.74 [0.15]& 0.56 [0.18]& 0.48 [0.14]\\ \hhline{~----}
& B2-SQR& 0.79 [0.10]& 0.63 [0.22]& 0.85 [0.32]\\ \hhline{~----}
& B1-KNIFE& 0.69 [0.06]& 0.56 [0.13]& 0.55 [0.18]\\ \hhline{~----}
& B2-KNIFE& 0.79 [0.07]& 0.65 [0.23]& 0.54 [0.22]\\ \hhline{~----}
& B1-CG& 0.61 [0.11]& \textbf{0.42} [0.14]& \textbf{0.39} [0.14]\\ \hhline{~----}
& B2-CG& 0.84 [0.08]& 0.63 [0.20]& 0.56 [0.21]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 0.72 [0.18]\cellcolor{tbl2}& 0.49 [0.17]\cellcolor{tbl2}& 0.49 [0.16]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 0.76 [0.08]\cellcolor{tbl2}& 0.61 [0.18]\cellcolor{tbl2}& 0.57 [0.25]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.67 [0.06]\cellcolor{tbl2}& 0.49 [0.14]\cellcolor{tbl2}& 0.46 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.79 [0.07]\cellcolor{tbl2}& 0.64 [0.19]\cellcolor{tbl2}& 0.53 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& \textbf{0.59} [0.10]\cellcolor{tbl2}& \textbf{0.42} [0.13]\cellcolor{tbl2}& \textbf{0.39} [0.18]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.83 [0.07]\cellcolor{tbl2}& 0.64 [0.19]\cellcolor{tbl2}& 0.56 [0.22]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& B1-SQR& \textbf{0.67} [0.10]& 0.77 [0.39]& 0.90 [0.30]\\ \hhline{~----}
& B2-SQR& 0.74 [0.13]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}
& B1-KNIFE& 0.76 [0.08]& 0.68 [0.16]& 0.61 [0.21]\\ \hhline{~----}
& B2-KNIFE& 0.73 [0.13]& 0.54 [0.18]& \textbf{0.45} [0.27]\\ \hhline{~----}
& B1-CG& 0.69 [0.10]& \textbf{0.44} [0.13]& 0.49 [0.18]\\ \hhline{~----}
& B2-CG& \textbf{0.68} [0.12]& 0.50 [0.22]& 0.49 [0.23]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& \textbf{0.67} [0.10]\cellcolor{tbl2}& \textbf{0.43} [0.21]\cellcolor{tbl2}& 0.51 [0.22]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 0.69 [0.13]\cellcolor{tbl2}& 0.54 [0.24]\cellcolor{tbl2}& 0.52 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.79 [0.05]\cellcolor{tbl2}& 0.66 [0.17]\cellcolor{tbl2}& 0.62 [0.19]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.70 [0.12]\cellcolor{tbl2}& 0.64 [0.21]\cellcolor{tbl2}& 0.52 [0.25]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 0.73 [0.14]\cellcolor{tbl2}& 0.45 [0.14]\cellcolor{tbl2}& 0.53 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& \textbf{0.68} [0.12]\cellcolor{tbl2}& 0.51 [0.22]\cellcolor{tbl2}& 0.49 [0.23]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{wine}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.1}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.5}  \\ \cline{2-5}
& B1-SQR& 0.16 [0.13]& 0.52 [0.11]& 0.75 [0.07]\\ \hhline{~----}
& B2-SQR& 0.79 [0.13]& 0.78 [0.11]& 0.83 [0.08]\\ \hhline{~----}
& B1-KNIFE& 0.14 [0.14]& 0.49 [0.14]& \textbf{0.73} [0.08]\\ \hhline{~----}
& B2-KNIFE& 0.82 [0.13]& 0.78 [0.10]& 0.79 [0.06]\\ \hhline{~----}
& B1-CG& 0.82 [0.10]& 0.81 [0.05]& 0.80 [0.06]\\ \hhline{~----}
& B2-CG& 0.77 [0.13]& 0.78 [0.10]& 0.80 [0.05]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& \textbf{0.11} [0.13]\cellcolor{tbl2}& 0.51 [0.15]\cellcolor{tbl2}& \textbf{0.73} [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 0.78 [0.09]\cellcolor{tbl2}& 0.80 [0.08]\cellcolor{tbl2}& 0.83 [0.05]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.13 [0.12]\cellcolor{tbl2}& \textbf{0.46} [0.15]\cellcolor{tbl2}& \textbf{0.73} [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.80 [0.13]\cellcolor{tbl2}& 0.78 [0.10]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 0.84 [0.10]\cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.80 [0.10]\cellcolor{tbl2}& 0.78 [0.11]\cellcolor{tbl2}& 0.80 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& B1-SQR& 0.83 [0.22]& 1.00 [0.00]& 0.92 [0.24]\\ \hhline{~----}
& B2-SQR& 1.00 [0.00]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}
& B1-KNIFE& 0.64 [0.10]& 0.58 [0.13]& 0.48 [0.13]\\ \hhline{~----}
& B2-KNIFE& 0.68 [0.11]& 0.69 [0.14]& 0.64 [0.17]\\ \hhline{~----}
& B1-CG& \textbf{0.48} [0.09]& \textbf{0.44} [0.12]& \textbf{0.33} [0.20]\\ \hhline{~----}
& B2-CG& 0.58 [0.07]& 0.54 [0.17]& 0.43 [0.19]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 0.64 [0.10]\cellcolor{tbl2}& 0.61 [0.15]\cellcolor{tbl2}& 0.45 [0.12]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& 0.62 [0.11]\cellcolor{tbl2}& 0.64 [0.18]\cellcolor{tbl2}& 0.58 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.65 [0.11]\cellcolor{tbl2}& 0.60 [0.09]\cellcolor{tbl2}& 0.58 [0.16]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.66 [0.07]\cellcolor{tbl2}& 0.62 [0.17]\cellcolor{tbl2}& 0.51 [0.19]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& \textbf{0.49} [0.10]\cellcolor{tbl2}& \textbf{0.45} [0.12]\cellcolor{tbl2}& \textbf{0.33} [0.21]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.57 [0.07]\cellcolor{tbl2}& 0.55 [0.17]\cellcolor{tbl2}& 0.46 [0.22]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& B1-SQR& 0.69 [0.06]& 0.69 [0.08]& 0.74 [0.11]\\ \hhline{~----}
& B2-SQR& 0.73 [0.06]& 0.74 [0.07]& 0.94 [0.12]\\ \hhline{~----}
& B1-KNIFE& 0.81 [0.04]& 0.82 [0.05]& 0.81 [0.05]\\ \hhline{~----}
& B2-KNIFE& 0.81 [0.03]& 0.81 [0.05]& 0.78 [0.06]\\ \hhline{~----}
& B1-CG& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.06]\\ \hhline{~----}
& B2-CG& 0.81 [0.05]& 0.80 [0.06]& 0.80 [0.05]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& \textbf{0.69} [0.05]\cellcolor{tbl2}& \textbf{0.67} [0.07]\cellcolor{tbl2}& \textbf{0.67} [0.09]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& \textbf{0.68} [0.05]\cellcolor{tbl2}& 0.71 [0.06]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}& 0.74 [0.08]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.79 [0.03]\cellcolor{tbl2}& 0.80 [0.03]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 0.80 [0.02]\cellcolor{tbl2}& 0.79 [0.04]\cellcolor{tbl2}& 0.77 [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& B1-SQR& 0.58 [0.18]& 0.45 [0.20]& 0.31 [0.12]\\ \hhline{~----}
& B2-SQR& 0.45 [0.48]& 0.53 [0.50]& 0.80 [0.41]\\ \hhline{~----}
& B1-KNIFE& 0.88 [0.06]& 0.87 [0.13]& 0.70 [0.25]\\ \hhline{~----}
& B2-KNIFE& 0.22 [0.11]& 0.19 [0.13]& \textbf{0.12} [0.06]\\ \hhline{~----}
& B1-CG& 0.25 [0.07]& 0.23 [0.09]& 0.18 [0.07]\\ \hhline{~----}
& B2-CG& 0.20 [0.04]& 0.19 [0.05]& 0.15 [0.07]\\ \hhline{~----}
& DV-Y-SQR \cellcolor{tbl2}& 0.53 [0.19]\cellcolor{tbl2}& 0.45 [0.26]\cellcolor{tbl2}& 0.30 [0.13]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-SQR \cellcolor{tbl2}& \textbf{0.11} [0.05]\cellcolor{tbl2}& \textbf{0.09} [0.05]\cellcolor{tbl2}& 0.15 [0.18]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-KNIFE \cellcolor{tbl2}& 0.44 [0.15]\cellcolor{tbl2}& 0.50 [0.28]\cellcolor{tbl2}& 0.43 [0.31]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-KNIFE \cellcolor{tbl2}& 0.22 [0.08]\cellcolor{tbl2}& 0.19 [0.10]\cellcolor{tbl2}& \textbf{0.13} [0.10]\cellcolor{tbl2}\\ \hhline{~----}
& DV-Y-CG \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.19 [0.06]\cellcolor{tbl2}& 0.14 [0.04]\cellcolor{tbl2}\\ \hhline{~----}
& DV-D-CG \cellcolor{tbl2}& 0.21 [0.04]\cellcolor{tbl2}& 0.20 [0.06]\cellcolor{tbl2}& 0.15 [0.07]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}


==> tables/large_abs.txt <==
\begin{table} \small \caption{AUC for the abs error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& Avg. \% bad&  4.2 [0.6] &  2.2 [0.4] &  1.1 [0.3] \\ \cline{2-5}
& SQR $Y$& 72.4 [4.7]& 74.7 [4.6]& 71.2 [9.1]\\ \hhline{~----}
& SQR $E$& 52.9 [2.8]& 50.5 [2.0]& 50.3 [1.1]\\ \hhline{~----}
& KNIFE $Y$& 69.2 [4.5]& 72.1 [5.1]& 74.2 [8.2]\\ \hhline{~----}
& KNIFE $E$& 71.6 [3.2]& 71.3 [4.9]& 69.4 [9.1]\\ \hhline{~----}
& ENS $Y$& \textbf{79.2} [2.6]& \textbf{82.4} [3.7]& \textbf{85.7} [5.8]\\ \hhline{~----}
& ENS $E$& 75.9 [3.3]& 78.8 [4.5]& 81.1 [7.6]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 73.7 [3.7]\cellcolor{tbl2}& 74.7 [5.1]\cellcolor{tbl2}& 76.1 [8.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 69.1 [4.2]\cellcolor{tbl2}& 73.2 [4.5]\cellcolor{tbl2}& 72.1 [5.8]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 73.0 [3.4]\cellcolor{tbl2}& 73.7 [5.2]\cellcolor{tbl2}& 74.7 [10.3]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 79.0 [2.7]\cellcolor{tbl2}& 82.2 [3.6]\cellcolor{tbl2}& 83.2 [10.5]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 75.9 [3.4]\cellcolor{tbl2}& 78.8 [4.6]\cellcolor{tbl2}& 80.0 [8.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& Avg. \% bad&  14.1 [1.0] &  9.2 [1.0] &  6.4 [0.7] \\ \cline{2-5}
& SQR $Y$& 70.3 [2.5]& 71.4 [2.5]& 71.1 [1.6]\\ \hhline{~----}
& SQR $E$& 70.4 [2.6]& 70.9 [2.7]& 71.0 [3.8]\\ \hhline{~----}
& KNIFE $Y$& 60.6 [3.3]& 58.8 [3.1]& 59.4 [3.3]\\ \hhline{~----}
& KNIFE $E$& 61.8 [2.2]& 62.5 [3.0]& 63.0 [3.2]\\ \hhline{~----}
& ENS $Y$& 59.9 [3.9]& 60.6 [4.2]& 62.5 [5.2]\\ \hhline{~----}
& ENS $E$& 59.2 [2.4]& 59.5 [2.3]& 59.9 [2.6]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 70.8 [2.7]\cellcolor{tbl2}& \textbf{72.2} [2.5]\cellcolor{tbl2}& \textbf{72.8} [3.3]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.5} [2.5]\cellcolor{tbl2}& \textbf{72.2} [2.7]\cellcolor{tbl2}& 72.0 [3.4]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 65.0 [3.2]\cellcolor{tbl2}& 64.7 [3.0]\cellcolor{tbl2}& 65.3 [3.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 62.1 [2.8]\cellcolor{tbl2}& 62.0 [3.5]\cellcolor{tbl2}& 62.4 [3.4]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 59.9 [3.9]\cellcolor{tbl2}& 60.6 [4.2]\cellcolor{tbl2}& 62.4 [5.2]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 60.7 [2.1]\cellcolor{tbl2}& 61.1 [2.6]\cellcolor{tbl2}& 60.8 [2.6]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& Avg. \% bad&  2.5 [0.8] &  1.2 [0.5] &  0.7 [0.3] \\ \cline{2-5}
& SQR $Y$& 77.8 [10.5]& 82.2 [16.9]& 85.3 [16.9]\\ \hhline{~----}
& SQR $E$& 93.4 [3.7]& 92.3 [7.3]& 87.4 [10.5]\\ \hhline{~----}
& KNIFE $Y$& 56.2 [7.3]& 62.2 [12.4]& 66.0 [12.6]\\ \hhline{~----}
& KNIFE $E$& 90.6 [4.2]& 92.8 [4.1]& 94.5 [4.0]\\ \hhline{~----}
& ENS $Y$& 88.1 [3.6]& 90.1 [3.1]& 90.6 [2.1]\\ \hhline{~----}
& ENS $E$& 91.8 [1.6]& 93.1 [2.2]& 95.0 [2.7]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{96.3} [1.4]\cellcolor{tbl2}& \textbf{96.0} [4.0]\cellcolor{tbl2}& \textbf{95.6} [4.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 76.5 [7.4]\cellcolor{tbl2}& 79.2 [10.6]\cellcolor{tbl2}& 78.9 [14.9]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 91.1 [4.2]\cellcolor{tbl2}& 92.6 [4.2]\cellcolor{tbl2}& 94.3 [4.1]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 90.1 [2.8]\cellcolor{tbl2}& 90.7 [2.1]\cellcolor{tbl2}& 91.9 [2.0]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 91.4 [1.6]\cellcolor{tbl2}& 92.8 [2.3]\cellcolor{tbl2}& 94.8 [2.9]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the abs error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{12}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& SQR $Y$& 0.79 [0.23]& 1.00 [0.00]& 0.94 [0.21]\\ \hhline{~----}
& SQR $E$& 1.00 [0.00]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.63 [0.09]& 0.59 [0.12]& 0.52 [0.15]\\ \hhline{~----}
& KNIFE $E$& 0.70 [0.11]& 0.71 [0.14]& 0.67 [0.18]\\ \hhline{~----}
& ENS $Y$& \textbf{0.46} [0.07]& \textbf{0.40} [0.09]& \textbf{0.33} [0.17]\\ \hhline{~----}
& ENS $E$& 0.59 [0.10]& 0.56 [0.14]& 0.46 [0.17]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.63 [0.11]\cellcolor{tbl2}& 0.64 [0.18]\cellcolor{tbl2}& 0.60 [0.23]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.64 [0.09]\cellcolor{tbl2}& 0.59 [0.10]\cellcolor{tbl2}& 0.59 [0.16]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.65 [0.08]\cellcolor{tbl2}& 0.64 [0.18]\cellcolor{tbl2}& 0.52 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.47} [0.08]\cellcolor{tbl2}& \textbf{0.41} [0.09]\cellcolor{tbl2}& 0.40 [0.25]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.58 [0.10]\cellcolor{tbl2}& 0.56 [0.15]\cellcolor{tbl2}& 0.51 [0.22]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.06]& 0.69 [0.08]& 0.74 [0.11]\\ \hhline{~----}
& SQR $E$& 0.73 [0.06]& 0.75 [0.07]& 0.94 [0.12]\\ \hhline{~----}
& KNIFE $Y$& 0.81 [0.04]& 0.82 [0.05]& 0.81 [0.05]\\ \hhline{~----}
& KNIFE $E$& 0.81 [0.03]& 0.81 [0.05]& 0.78 [0.06]\\ \hhline{~----}
& ENS $Y$& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.06]\\ \hhline{~----}
& ENS $E$& 0.81 [0.05]& 0.80 [0.06]& 0.80 [0.05]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.69} [0.05]\cellcolor{tbl2}& \textbf{0.67} [0.07]\cellcolor{tbl2}& \textbf{0.67} [0.09]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.68} [0.05]\cellcolor{tbl2}& 0.71 [0.06]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}& 0.74 [0.08]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.03]\cellcolor{tbl2}& 0.80 [0.03]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 0.80 [0.02]\cellcolor{tbl2}& 0.79 [0.04]\cellcolor{tbl2}& 0.77 [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{12}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& SQR $Y$& 0.58 [0.20]& 0.40 [0.24]& 0.34 [0.24]\\ \hhline{~----}
& SQR $E$& 0.45 [0.47]& 0.43 [0.49]& 0.80 [0.41]\\ \hhline{~----}
& KNIFE $Y$& 0.89 [0.05]& 0.88 [0.13]& 0.73 [0.26]\\ \hhline{~----}
& KNIFE $E$& 0.26 [0.13]& 0.20 [0.13]& 0.16 [0.13]\\ \hhline{~----}
& ENS $Y$& 0.24 [0.07]& 0.21 [0.08]& 0.17 [0.04]\\ \hhline{~----}
& ENS $E$& 0.21 [0.07]& 0.18 [0.05]& \textbf{0.13} [0.06]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.13} [0.06]\cellcolor{tbl2}& \textbf{0.13} [0.14]\cellcolor{tbl2}& 0.15 [0.17]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.50 [0.17]\cellcolor{tbl2}& 0.50 [0.28]\cellcolor{tbl2}& 0.48 [0.31]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.25 [0.14]\cellcolor{tbl2}& 0.19 [0.10]\cellcolor{tbl2}& 0.14 [0.11]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 0.22 [0.09]\cellcolor{tbl2}& 0.19 [0.06]\cellcolor{tbl2}& 0.14 [0.03]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.19 [0.06]\cellcolor{tbl2}& \textbf{0.13} [0.06]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/large_abs_red.txt <==
\begin{table} \small \caption{AUC for the abs error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& Avg. \% bad&  4.2 [0.6] &  2.2 [0.4] &  1.1 [0.3] \\ \cline{2-5}
& SQR $Y$& 72.4 [4.7]& 74.7 [4.6]& 71.2 [9.1]\\ \hhline{~----}
& SQR $E$& 52.9 [2.8]& 50.5 [2.0]& 50.3 [1.1]\\ \hhline{~----}
& KNIFE $Y$& 69.2 [4.5]& 72.1 [5.1]& 74.2 [8.2]\\ \hhline{~----}
& KNIFE $E$& 71.6 [3.2]& 71.3 [4.9]& 69.4 [9.1]\\ \hhline{~----}
& ENS $Y$& \textbf{79.2} [2.6]& \textbf{82.4} [3.7]& \textbf{85.7} [5.8]\\ \hhline{~----}
& ENS $E$& 75.9 [3.3]& 78.8 [4.5]& 81.1 [7.6]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 79.0 [2.7]\cellcolor{tbl2}& 82.2 [3.6]\cellcolor{tbl2}& 83.2 [10.5]\cellcolor{tbl2}\\ \hline
\multirow{10}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& Avg. \% bad&  14.1 [1.0] &  9.2 [1.0] &  6.4 [0.7] \\ \cline{2-5}
& SQR $Y$& 70.3 [2.5]& 71.4 [2.5]& 71.1 [1.6]\\ \hhline{~----}
& SQR $E$& 70.4 [2.6]& 70.9 [2.7]& 71.0 [3.8]\\ \hhline{~----}
& KNIFE $Y$& 60.6 [3.3]& 58.8 [3.1]& 59.4 [3.3]\\ \hhline{~----}
& KNIFE $E$& 61.8 [2.2]& 62.5 [3.0]& 63.0 [3.2]\\ \hhline{~----}
& ENS $Y$& 59.9 [3.9]& 60.6 [4.2]& 62.5 [5.2]\\ \hhline{~----}
& ENS $E$& 59.2 [2.4]& 59.5 [2.3]& 59.9 [2.6]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 70.8 [2.7]\cellcolor{tbl2}& \textbf{72.2} [2.5]\cellcolor{tbl2}& \textbf{72.8} [3.3]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.5} [2.5]\cellcolor{tbl2}& \textbf{72.2} [2.7]\cellcolor{tbl2}& 72.0 [3.4]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& Avg. \% bad&  2.5 [0.8] &  1.2 [0.5] &  0.7 [0.3] \\ \cline{2-5}
& SQR $Y$& 77.8 [10.5]& 82.2 [16.9]& 85.3 [16.9]\\ \hhline{~----}
& SQR $E$& 93.4 [3.7]& 92.3 [7.3]& 87.4 [10.5]\\ \hhline{~----}
& KNIFE $Y$& 56.2 [7.3]& 62.2 [12.4]& 66.0 [12.6]\\ \hhline{~----}
& KNIFE $E$& 90.6 [4.2]& 92.8 [4.1]& 94.5 [4.0]\\ \hhline{~----}
& ENS $Y$& 88.1 [3.6]& 90.1 [3.1]& 90.6 [2.1]\\ \hhline{~----}
& ENS $E$& 91.8 [1.6]& 93.1 [2.2]& 95.0 [2.7]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{96.3} [1.4]\cellcolor{tbl2}& \textbf{96.0} [4.0]\cellcolor{tbl2}& \textbf{95.6} [4.7]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the abs error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& SQR $Y$& 0.79 [0.23]& 1.00 [0.00]& 0.94 [0.21]\\ \hhline{~----}
& SQR $E$& 1.00 [0.00]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.63 [0.09]& 0.59 [0.12]& 0.52 [0.15]\\ \hhline{~----}
& KNIFE $E$& 0.70 [0.11]& 0.71 [0.14]& 0.67 [0.18]\\ \hhline{~----}
& ENS $Y$& \textbf{0.46} [0.07]& \textbf{0.40} [0.09]& \textbf{0.33} [0.17]\\ \hhline{~----}
& ENS $E$& 0.59 [0.10]& 0.56 [0.14]& 0.46 [0.17]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.47} [0.08]\cellcolor{tbl2}& \textbf{0.41} [0.09]\cellcolor{tbl2}& 0.40 [0.25]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.06]& 0.69 [0.08]& 0.74 [0.11]\\ \hhline{~----}
& SQR $E$& 0.73 [0.06]& 0.75 [0.07]& 0.94 [0.12]\\ \hhline{~----}
& KNIFE $Y$& 0.81 [0.04]& 0.82 [0.05]& 0.81 [0.05]\\ \hhline{~----}
& KNIFE $E$& 0.81 [0.03]& 0.81 [0.05]& 0.78 [0.06]\\ \hhline{~----}
& ENS $Y$& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.06]\\ \hhline{~----}
& ENS $E$& 0.81 [0.05]& 0.80 [0.06]& 0.80 [0.05]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.69} [0.05]\cellcolor{tbl2}& \textbf{0.67} [0.07]\cellcolor{tbl2}& \textbf{0.67} [0.09]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.68} [0.05]\cellcolor{tbl2}& 0.71 [0.06]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& SQR $Y$& 0.58 [0.20]& 0.40 [0.24]& 0.34 [0.24]\\ \hhline{~----}
& SQR $E$& 0.45 [0.47]& 0.43 [0.49]& 0.80 [0.41]\\ \hhline{~----}
& KNIFE $Y$& 0.89 [0.05]& 0.88 [0.13]& 0.73 [0.26]\\ \hhline{~----}
& KNIFE $E$& 0.26 [0.13]& 0.20 [0.13]& 0.16 [0.13]\\ \hhline{~----}
& ENS $Y$& 0.24 [0.07]& 0.21 [0.08]& 0.17 [0.04]\\ \hhline{~----}
& ENS $E$& 0.21 [0.07]& 0.18 [0.05]& \textbf{0.13} [0.06]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.13} [0.06]\cellcolor{tbl2}& \textbf{0.13} [0.14]\cellcolor{tbl2}& 0.15 [0.17]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/large_rel.txt <==
\begin{table} \small \caption{AUC for the rel error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& Avg. \% bad&  34.8 [1.3] &  11.9 [1.2] &  5.2 [0.6] \\ \cline{2-5}
& SQR $Y$& 75.8 [2.4]& 85.6 [1.1]& 89.1 [2.6]\\ \hhline{~----}
& SQR $E$& 74.3 [1.3]& 80.4 [2.5]& 75.3 [7.0]\\ \hhline{~----}
& KNIFE $Y$& 72.2 [2.1]& 82.0 [2.0]& 87.5 [2.8]\\ \hhline{~----}
& KNIFE $E$& 72.7 [1.8]& 81.0 [2.3]& 86.5 [3.4]\\ \hhline{~----}
& ENS $Y$& 76.7 [1.5]& \textbf{86.3} [1.5]& \textbf{91.0} [2.0]\\ \hhline{~----}
& ENS $E$& 76.0 [1.1]& 85.3 [1.3]& 90.4 [1.7]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 74.5 [1.3]\cellcolor{tbl2}& 84.4 [1.4]\cellcolor{tbl2}& 89.8 [2.2]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 73.6 [1.7]\cellcolor{tbl2}& 83.3 [2.0]\cellcolor{tbl2}& 88.2 [2.9]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 72.9 [1.8]\cellcolor{tbl2}& 81.7 [1.9]\cellcolor{tbl2}& 87.0 [3.3]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{76.9} [1.4]\cellcolor{tbl2}& \textbf{86.4} [1.5]\cellcolor{tbl2}& \textbf{91.0} [2.1]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 76.0 [1.1]\cellcolor{tbl2}& 85.2 [1.3]\cellcolor{tbl2}& 90.3 [1.7]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& Avg. \% bad&  18.2 [0.8] &  10.9 [0.9] &  6.6 [0.8] \\ \cline{2-5}
& SQR $Y$& 70.1 [2.3]& 72.0 [2.7]& 70.7 [2.3]\\ \hhline{~----}
& SQR $E$& 71.4 [2.9]& 72.3 [2.9]& 71.6 [2.6]\\ \hhline{~----}
& KNIFE $Y$& 61.5 [2.6]& 60.2 [3.2]& 59.9 [3.5]\\ \hhline{~----}
& KNIFE $E$& 61.6 [1.9]& 62.8 [2.9]& 63.1 [3.8]\\ \hhline{~----}
& ENS $Y$& 59.5 [3.0]& 61.0 [4.3]& 63.0 [5.1]\\ \hhline{~----}
& ENS $E$& 60.4 [1.8]& 60.4 [2.1]& 60.7 [3.0]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 70.4 [2.3]\cellcolor{tbl2}& 72.5 [2.9]\cellcolor{tbl2}& \textbf{72.6} [3.2]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.6} [2.7]\cellcolor{tbl2}& \textbf{72.8} [2.5]\cellcolor{tbl2}& 72.3 [2.3]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 64.8 [2.3]\cellcolor{tbl2}& 65.3 [2.8]\cellcolor{tbl2}& 65.4 [3.1]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 61.7 [2.1]\cellcolor{tbl2}& 62.5 [3.0]\cellcolor{tbl2}& 61.6 [4.2]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 59.5 [3.1]\cellcolor{tbl2}& 60.9 [4.3]\cellcolor{tbl2}& 62.9 [5.2]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 61.4 [1.9]\cellcolor{tbl2}& 62.1 [2.5]\cellcolor{tbl2}& 61.7 [3.4]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& Avg. \% bad&  1.5 [0.6] &  0.7 [0.5] &  0.4 [0.3] \\ \cline{2-5}
& SQR $Y$& 85.0 [6.4]& 91.7 [6.3]& 92.3 [10.2]\\ \hhline{~----}
& SQR $E$& 94.0 [5.5]& 87.7 [7.2]& 92.0 [9.5]\\ \hhline{~----}
& KNIFE $Y$& 60.7 [9.1]& 68.5 [13.7]& 62.8 [19.9]\\ \hhline{~----}
& KNIFE $E$& 92.8 [3.1]& 95.4 [3.0]& 97.4 [2.5]\\ \hhline{~----}
& ENS $Y$& 89.6 [3.2]& 91.4 [2.3]& 90.7 [3.8]\\ \hhline{~----}
& ENS $E$& 93.2 [1.6]& 94.6 [4.2]& 96.0 [4.7]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{97.2} [1.9]\cellcolor{tbl2}& \textbf{97.2} [2.3]\cellcolor{tbl2}& \textbf{98.5} [1.5]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 80.1 [8.6]\cellcolor{tbl2}& 83.1 [15.4]\cellcolor{tbl2}& 79.7 [17.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 92.3 [3.0]\cellcolor{tbl2}& 94.5 [4.1]\cellcolor{tbl2}& 95.6 [6.2]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 90.5 [2.4]\cellcolor{tbl2}& 91.5 [2.7]\cellcolor{tbl2}& 91.2 [3.4]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 93.0 [1.5]\cellcolor{tbl2}& 94.2 [4.6]\cellcolor{tbl2}& 95.8 [5.5]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the rel error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{12}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& SQR $Y$& 0.59 [0.07]& \textbf{0.35} [0.04]& 0.30 [0.25]\\ \hhline{~----}
& SQR $E$& 0.64 [0.03]& 0.93 [0.21]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.65 [0.06]& 0.43 [0.05]& 0.31 [0.06]\\ \hhline{~----}
& KNIFE $E$& 0.68 [0.03]& 0.48 [0.08]& 0.31 [0.14]\\ \hhline{~----}
& ENS $Y$& \textbf{0.57} [0.04]& \textbf{0.34} [0.04]& 0.21 [0.06]\\ \hhline{~----}
& ENS $E$& 0.60 [0.04]& 0.35 [0.04]& \textbf{0.20} [0.05]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.64 [0.03]\cellcolor{tbl2}& 0.39 [0.05]\cellcolor{tbl2}& 0.25 [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.63 [0.05]\cellcolor{tbl2}& 0.40 [0.06]\cellcolor{tbl2}& 0.29 [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.67 [0.04]\cellcolor{tbl2}& 0.47 [0.08]\cellcolor{tbl2}& 0.32 [0.14]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.57} [0.05]\cellcolor{tbl2}& \textbf{0.34} [0.04]\cellcolor{tbl2}& 0.21 [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.60 [0.04]\cellcolor{tbl2}& 0.35 [0.04]\cellcolor{tbl2}& \textbf{0.20} [0.05]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& SQR $Y$& \textbf{0.68} [0.06]& 0.67 [0.07]& 0.77 [0.13]\\ \hhline{~----}
& SQR $E$& 0.71 [0.06]& 0.73 [0.05]& 0.95 [0.12]\\ \hhline{~----}
& KNIFE $Y$& 0.79 [0.03]& 0.81 [0.06]& 0.81 [0.05]\\ \hhline{~----}
& KNIFE $E$& 0.80 [0.03]& 0.83 [0.04]& 0.82 [0.05]\\ \hhline{~----}
& ENS $Y$& 0.82 [0.03]& 0.79 [0.05]& 0.76 [0.06]\\ \hhline{~----}
& ENS $E$& 0.79 [0.03]& 0.80 [0.04]& 0.81 [0.05]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.67} [0.05]\cellcolor{tbl2}& \textbf{0.66} [0.05]\cellcolor{tbl2}& \textbf{0.67} [0.10]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.69 [0.05]\cellcolor{tbl2}& 0.69 [0.06]\cellcolor{tbl2}& 0.75 [0.05]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.76 [0.04]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}& 0.73 [0.08]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.02]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}& 0.83 [0.04]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 0.82 [0.02]\cellcolor{tbl2}& 0.79 [0.05]\cellcolor{tbl2}& 0.77 [0.06]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.79 [0.02]\cellcolor{tbl2}& 0.80 [0.05]\cellcolor{tbl2}& 0.82 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{12}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& SQR $Y$& 0.39 [0.15]& 0.22 [0.16]& 0.28 [0.40]\\ \hhline{~----}
& SQR $E$& 0.33 [0.46]& 0.80 [0.41]& 0.50 [0.52]\\ \hhline{~----}
& KNIFE $Y$& 0.89 [0.12]& 0.64 [0.28]& 0.64 [0.27]\\ \hhline{~----}
& KNIFE $E$& 0.22 [0.13]& 0.12 [0.07]& 0.07 [0.08]\\ \hhline{~----}
& ENS $Y$& 0.22 [0.09]& 0.14 [0.04]& 0.13 [0.06]\\ \hhline{~----}
& ENS $E$& 0.16 [0.03]& 0.12 [0.07]& 0.09 [0.09]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.09} [0.07]\cellcolor{tbl2}& \textbf{0.08} [0.07]\cellcolor{tbl2}& \textbf{0.06} [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.46 [0.23]\cellcolor{tbl2}& 0.35 [0.32]\cellcolor{tbl2}& 0.36 [0.29]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.13 [0.07]\cellcolor{tbl2}& 0.13 [0.18]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 0.18 [0.06]\cellcolor{tbl2}& 0.14 [0.04]\cellcolor{tbl2}& 0.13 [0.05]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.16 [0.03]\cellcolor{tbl2}& 0.13 [0.08]\cellcolor{tbl2}& 0.09 [0.11]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/large_rel_red.txt <==
\begin{table} \small \caption{AUC for the rel error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& Avg. \% bad&  34.8 [1.3] &  11.9 [1.2] &  5.2 [0.6] \\ \cline{2-5}
& SQR $Y$& 75.8 [2.4]& 85.6 [1.1]& 89.1 [2.6]\\ \hhline{~----}
& SQR $E$& 74.3 [1.3]& 80.4 [2.5]& 75.3 [7.0]\\ \hhline{~----}
& KNIFE $Y$& 72.2 [2.1]& 82.0 [2.0]& 87.5 [2.8]\\ \hhline{~----}
& KNIFE $E$& 72.7 [1.8]& 81.0 [2.3]& 86.5 [3.4]\\ \hhline{~----}
& ENS $Y$& 76.7 [1.5]& \textbf{86.3} [1.5]& \textbf{91.0} [2.0]\\ \hhline{~----}
& ENS $E$& 76.0 [1.1]& 85.3 [1.3]& 90.4 [1.7]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{76.9} [1.4]\cellcolor{tbl2}& \textbf{86.4} [1.5]\cellcolor{tbl2}& \textbf{91.0} [2.1]\cellcolor{tbl2}\\ \hline
\multirow{10}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& Avg. \% bad&  18.2 [0.8] &  10.9 [0.9] &  6.6 [0.8] \\ \cline{2-5}
& SQR $Y$& 70.1 [2.3]& 72.0 [2.7]& 70.7 [2.3]\\ \hhline{~----}
& SQR $E$& 71.4 [2.9]& 72.3 [2.9]& 71.6 [2.6]\\ \hhline{~----}
& KNIFE $Y$& 61.5 [2.6]& 60.2 [3.2]& 59.9 [3.5]\\ \hhline{~----}
& KNIFE $E$& 61.6 [1.9]& 62.8 [2.9]& 63.1 [3.8]\\ \hhline{~----}
& ENS $Y$& 59.5 [3.0]& 61.0 [4.3]& 63.0 [5.1]\\ \hhline{~----}
& ENS $E$& 60.4 [1.8]& 60.4 [2.1]& 60.7 [3.0]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 70.4 [2.3]\cellcolor{tbl2}& 72.5 [2.9]\cellcolor{tbl2}& \textbf{72.6} [3.2]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.6} [2.7]\cellcolor{tbl2}& \textbf{72.8} [2.5]\cellcolor{tbl2}& 72.3 [2.3]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& Avg. \% bad&  1.5 [0.6] &  0.7 [0.5] &  0.4 [0.3] \\ \cline{2-5}
& SQR $Y$& 85.0 [6.4]& 91.7 [6.3]& 92.3 [10.2]\\ \hhline{~----}
& SQR $E$& 94.0 [5.5]& 87.7 [7.2]& 92.0 [9.5]\\ \hhline{~----}
& KNIFE $Y$& 60.7 [9.1]& 68.5 [13.7]& 62.8 [19.9]\\ \hhline{~----}
& KNIFE $E$& 92.8 [3.1]& 95.4 [3.0]& 97.4 [2.5]\\ \hhline{~----}
& ENS $Y$& 89.6 [3.2]& 91.4 [2.3]& 90.7 [3.8]\\ \hhline{~----}
& ENS $E$& 93.2 [1.6]& 94.6 [4.2]& 96.0 [4.7]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{97.2} [1.9]\cellcolor{tbl2}& \textbf{97.2} [2.3]\cellcolor{tbl2}& \textbf{98.5} [1.5]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the rel error for large datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& SQR $Y$& 0.59 [0.07]& \textbf{0.35} [0.04]& 0.30 [0.25]\\ \hhline{~----}
& SQR $E$& 0.64 [0.03]& 0.93 [0.21]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.65 [0.06]& 0.43 [0.05]& 0.31 [0.06]\\ \hhline{~----}
& KNIFE $E$& 0.68 [0.03]& 0.48 [0.08]& 0.31 [0.14]\\ \hhline{~----}
& ENS $Y$& \textbf{0.57} [0.04]& \textbf{0.34} [0.04]& 0.21 [0.06]\\ \hhline{~----}
& ENS $E$& 0.60 [0.04]& 0.35 [0.04]& \textbf{0.20} [0.05]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.57} [0.05]\cellcolor{tbl2}& \textbf{0.34} [0.04]\cellcolor{tbl2}& 0.21 [0.06]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& SQR $Y$& \textbf{0.68} [0.06]& 0.67 [0.07]& 0.77 [0.13]\\ \hhline{~----}
& SQR $E$& 0.71 [0.06]& 0.73 [0.05]& 0.95 [0.12]\\ \hhline{~----}
& KNIFE $Y$& 0.79 [0.03]& 0.81 [0.06]& 0.81 [0.05]\\ \hhline{~----}
& KNIFE $E$& 0.80 [0.03]& 0.83 [0.04]& 0.82 [0.05]\\ \hhline{~----}
& ENS $Y$& 0.82 [0.03]& 0.79 [0.05]& 0.76 [0.06]\\ \hhline{~----}
& ENS $E$& 0.79 [0.03]& 0.80 [0.04]& 0.81 [0.05]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.67} [0.05]\cellcolor{tbl2}& \textbf{0.66} [0.05]\cellcolor{tbl2}& \textbf{0.67} [0.10]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.69 [0.05]\cellcolor{tbl2}& 0.69 [0.06]\cellcolor{tbl2}& 0.75 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& SQR $Y$& 0.39 [0.15]& 0.22 [0.16]& 0.28 [0.40]\\ \hhline{~----}
& SQR $E$& 0.33 [0.46]& 0.80 [0.41]& 0.50 [0.52]\\ \hhline{~----}
& KNIFE $Y$& 0.89 [0.12]& 0.64 [0.28]& 0.64 [0.27]\\ \hhline{~----}
& KNIFE $E$& 0.22 [0.13]& 0.12 [0.07]& 0.07 [0.08]\\ \hhline{~----}
& ENS $Y$& 0.22 [0.09]& 0.14 [0.04]& 0.13 [0.06]\\ \hhline{~----}
& ENS $E$& 0.16 [0.03]& 0.12 [0.07]& 0.09 [0.09]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.09} [0.07]\cellcolor{tbl2}& \textbf{0.08} [0.07]\cellcolor{tbl2}& \textbf{0.06} [0.07]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/single_rel.txt <==
\begin{table}  \small \caption{AUROC for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& Avg. \% bad&  34.6 [1.7] &  12.3 [1.4] &  5.2 [0.5] \\ \cline{2-5}
& SQR $Y$& 76.0 [2.2]& 85.2 [1.2]& 88.5 [2.2]\\ \hhline{~----}
& SQR $E$& 74.7 [1.1]& 81.6 [2.6]& 76.5 [7.1]\\ \hhline{~----}
& KNIFE $Y$& 72.9 [1.5]& 82.1 [2.0]& 87.3 [2.9]\\ \hhline{~----}
& KNIFE $E$& 73.0 [1.5]& 81.0 [3.0]& 86.1 [3.8]\\ \hhline{~----}
& ENS $Y$& 77.4 [1.5]& \textbf{86.4} [1.8]& \textbf{90.9} [2.1]\\ \hhline{~----}
& ENS $E$& 75.9 [0.7]& 85.2 [1.8]& 89.9 [2.0]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{77.6} [1.5]\cellcolor{tbl2}& \textbf{86.4} [1.8]\cellcolor{tbl2}& \textbf{90.9} [2.1]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& SQR $Y$& 0.59 [0.06]& 0.35 [0.04]& 0.31 [0.24]\\ \hhline{~----}
& SQR $E$& 0.63 [0.03]& 0.80 [0.32]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.64 [0.04]& 0.43 [0.05]& 0.31 [0.05]\\ \hhline{~----}
& KNIFE $E$& 0.67 [0.02]& 0.48 [0.10]& 0.34 [0.15]\\ \hhline{~----}
& ENS $Y$& \textbf{0.56} [0.04]& \textbf{0.33} [0.04]& \textbf{0.22} [0.06]\\ \hhline{~----}
& ENS $E$& 0.59 [0.04]& 0.35 [0.05]& \textbf{0.21} [0.05]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.56} [0.04]\cellcolor{tbl2}& \textbf{0.33} [0.04]\cellcolor{tbl2}& \textbf{0.22} [0.06]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/small_abs.txt <==
\begin{table} \small \caption{AUC for the abs error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  62.6 [9.6] &  35.8 [11.3] &  25.5 [10.6] \\ \cline{2-5}
& SQR $Y$& 84.2 [6.8]& 90.1 [6.2]& 90.9 [5.1]\\ \hhline{~----}
& SQR $E$& 78.6 [10.3]& 86.9 [8.4]& 89.2 [4.9]\\ \hhline{~----}
& KNIFE $Y$& 86.4 [11.4]& 89.0 [6.6]& 88.7 [6.2]\\ \hhline{~----}
& KNIFE $E$& 73.3 [8.9]& 82.0 [9.1]& 85.4 [7.9]\\ \hhline{~----}
& ENS $Y$& 92.4 [4.4]& 94.1 [5.7]& 96.3 [3.0]\\ \hhline{~----}
& ENS $E$& 80.9 [10.3]& 84.7 [9.7]& 87.8 [7.0]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 81.6 [7.6]\cellcolor{tbl2}& 87.3 [7.4]\cellcolor{tbl2}& 90.9 [4.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 89.8 [7.9]\cellcolor{tbl2}& 87.9 [6.5]\cellcolor{tbl2}& 89.0 [5.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 77.0 [9.3]\cellcolor{tbl2}& 83.7 [7.4]\cellcolor{tbl2}& 86.4 [6.7]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{94.3} [3.3]\cellcolor{tbl2}& \textbf{94.4} [5.7]\cellcolor{tbl2}& \textbf{96.6} [2.9]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 79.9 [9.2]\cellcolor{tbl2}& 84.6 [9.4]\cellcolor{tbl2}& 87.5 [6.8]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& Avg. \% bad&  31.8 [2.7] &  24.1 [5.8] &  21.2 [5.4] \\ \cline{2-5}
& SQR $Y$& 72.8 [7.2]& 77.1 [6.0]& 76.8 [5.6]\\ \hhline{~----}
& SQR $E$& 61.0 [7.1]& 60.8 [7.4]& 57.4 [8.1]\\ \hhline{~----}
& KNIFE $Y$& 69.9 [8.7]& 73.1 [7.7]& 75.7 [6.6]\\ \hhline{~----}
& KNIFE $E$& 62.0 [5.5]& 63.5 [6.4]& 65.7 [6.5]\\ \hhline{~----}
& ENS $Y$& 67.5 [6.9]& 72.4 [8.6]& 73.7 [8.9]\\ \hhline{~----}
& ENS $E$& 63.7 [5.0]& 63.7 [8.3]& 66.0 [8.6]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{73.7} [7.7]\cellcolor{tbl2}& \textbf{77.6} [6.7]\cellcolor{tbl2}& \textbf{78.6} [5.4]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 63.3 [7.6]\cellcolor{tbl2}& 62.8 [8.7]\cellcolor{tbl2}& 64.0 [7.7]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 69.0 [8.5]\cellcolor{tbl2}& 72.1 [7.5]\cellcolor{tbl2}& 75.5 [6.4]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 63.5 [6.8]\cellcolor{tbl2}& 63.4 [11.3]\cellcolor{tbl2}& 64.4 [11.4]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 65.7 [8.6]\cellcolor{tbl2}& 69.7 [11.5]\cellcolor{tbl2}& 70.2 [12.3]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 63.5 [6.4]\cellcolor{tbl2}& 64.2 [9.1]\cellcolor{tbl2}& 65.8 [9.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& Avg. \% bad&  61.3 [5.2] &  25.7 [5.2] &  9.4 [3.5] \\ \cline{2-5}
& SQR $Y$& 67.4 [7.7]& 76.4 [7.0]& 81.6 [6.6]\\ \hhline{~----}
& SQR $E$& 63.1 [4.1]& 72.8 [7.8]& 65.0 [16.4]\\ \hhline{~----}
& KNIFE $Y$& 68.7 [3.8]& 76.0 [6.7]& 76.1 [12.1]\\ \hhline{~----}
& KNIFE $E$& 62.8 [6.9]& 70.5 [8.0]& 72.8 [12.4]\\ \hhline{~----}
& ENS $Y$& 74.1 [5.8]& 81.0 [5.6]& 81.7 [5.4]\\ \hhline{~----}
& ENS $E$& 63.3 [7.3]& 71.3 [7.2]& 74.0 [11.3]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 70.0 [6.6]\cellcolor{tbl2}& 77.2 [7.1]\cellcolor{tbl2}& \textbf{82.0} [6.2]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 64.5 [4.9]\cellcolor{tbl2}& 72.1 [7.5]\cellcolor{tbl2}& 75.3 [11.9]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 69.8 [3.9]\cellcolor{tbl2}& 79.4 [6.9]\cellcolor{tbl2}& 80.4 [8.5]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 63.3 [6.5]\cellcolor{tbl2}& 71.0 [8.6]\cellcolor{tbl2}& 74.1 [13.2]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{76.6} [4.1]\cellcolor{tbl2}& \textbf{82.5} [6.5]\cellcolor{tbl2}& 81.6 [8.3]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 63.7 [7.1]\cellcolor{tbl2}& 71.2 [7.2]\cellcolor{tbl2}& 73.8 [11.3]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& Avg. \% bad&  36.7 [5.6] &  9.6 [2.8] &  6.4 [2.0] \\ \cline{2-5}
& SQR $Y$& 73.1 [3.8]& 81.1 [8.3]& 76.3 [14.2]\\ \hhline{~----}
& SQR $E$& 69.8 [7.2]& 59.2 [9.0]& 57.3 [9.3]\\ \hhline{~----}
& KNIFE $Y$& 63.8 [7.4]& 68.7 [5.9]& 71.9 [9.6]\\ \hhline{~----}
& KNIFE $E$& 67.7 [6.9]& 76.9 [8.9]& 80.9 [12.2]\\ \hhline{~----}
& ENS $Y$& 66.6 [4.7]& 77.6 [5.6]& 79.8 [7.2]\\ \hhline{~----}
& ENS $E$& 69.8 [7.1]& 78.7 [9.6]& 81.5 [9.1]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{74.4} [3.4]\cellcolor{tbl2}& \textbf{83.5} [8.3]\cellcolor{tbl2}& \textbf{82.1} [8.4]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 70.2 [6.9]\cellcolor{tbl2}& 79.0 [9.5]\cellcolor{tbl2}& 80.5 [9.2]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 63.3 [5.7]\cellcolor{tbl2}& 67.2 [12.4]\cellcolor{tbl2}& 69.3 [14.8]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 67.9 [7.8]\cellcolor{tbl2}& 75.2 [8.5]\cellcolor{tbl2}& 79.0 [11.3]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 64.2 [7.4]\cellcolor{tbl2}& 77.3 [6.2]\cellcolor{tbl2}& 77.4 [10.7]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 69.9 [6.8]\cellcolor{tbl2}& 78.1 [10.2]\cellcolor{tbl2}& 81.9 [8.7]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the abs error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{12}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& SQR $Y$& 0.44 [0.19]& 0.21 [0.13]& 0.24 [0.16]\\ \hhline{~----}
& SQR $E$& 0.53 [0.20]& 0.37 [0.33]& 0.35 [0.27]\\ \hhline{~----}
& KNIFE $Y$& 0.32 [0.16]& 0.27 [0.20]& 0.27 [0.16]\\ \hhline{~----}
& KNIFE $E$& 0.69 [0.22]& 0.42 [0.30]& 0.43 [0.29]\\ \hhline{~----}
& ENS $Y$& \textbf{0.16} [0.12]& \textbf{0.11} [0.12]& 0.16 [0.30]\\ \hhline{~----}
& ENS $E$& 0.53 [0.22]& 0.33 [0.22]& 0.32 [0.17]\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.49 [0.18]\cellcolor{tbl2}& 0.33 [0.23]\cellcolor{tbl2}& 0.26 [0.14]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.23 [0.16]\cellcolor{tbl2}& 0.30 [0.19]\cellcolor{tbl2}& 0.29 [0.15]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.66 [0.27]\cellcolor{tbl2}& 0.35 [0.23]\cellcolor{tbl2}& 0.36 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.17} [0.10]\cellcolor{tbl2}& \textbf{0.12} [0.12]\cellcolor{tbl2}& \textbf{0.10} [0.07]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.56 [0.25]\cellcolor{tbl2}& 0.32 [0.20]\cellcolor{tbl2}& 0.34 [0.17]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.17]& 0.60 [0.17]& 0.64 [0.25]\\ \hhline{~----}
& SQR $E$& 0.94 [0.11]& 0.97 [0.09]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.70 [0.14]& 0.64 [0.16]& \textbf{0.57} [0.12]\\ \hhline{~----}
& KNIFE $E$& 0.79 [0.12]& 0.73 [0.17]& 0.75 [0.19]\\ \hhline{~----}
& ENS $Y$& 0.72 [0.14]& 0.64 [0.23]& 0.66 [0.23]\\ \hhline{~----}
& ENS $E$& 0.74 [0.13]& 0.69 [0.15]& 0.68 [0.16]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.64} [0.21]\cellcolor{tbl2}& \textbf{0.53} [0.20]\cellcolor{tbl2}& \textbf{0.56} [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.78 [0.09]\cellcolor{tbl2}& 0.78 [0.10]\cellcolor{tbl2}& 0.73 [0.12]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.74 [0.18]\cellcolor{tbl2}& 0.68 [0.17]\cellcolor{tbl2}& 0.60 [0.16]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.77 [0.13]\cellcolor{tbl2}& 0.69 [0.18]\cellcolor{tbl2}& 0.72 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 0.75 [0.16]\cellcolor{tbl2}& 0.66 [0.26]\cellcolor{tbl2}& 0.67 [0.26]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.77 [0.12]\cellcolor{tbl2}& 0.68 [0.17]\cellcolor{tbl2}& 0.70 [0.17]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& SQR $Y$& 0.74 [0.15]& 0.56 [0.18]& 0.53 [0.22]\\ \hhline{~----}
& SQR $E$& 0.79 [0.10]& 0.68 [0.24]& 0.85 [0.32]\\ \hhline{~----}
& KNIFE $Y$& 0.67 [0.08]& 0.56 [0.13]& 0.50 [0.23]\\ \hhline{~----}
& KNIFE $E$& 0.80 [0.07]& 0.67 [0.22]& 0.53 [0.22]\\ \hhline{~----}
& ENS $Y$& 0.59 [0.10]& 0.43 [0.14]& \textbf{0.39} [0.13]\\ \hhline{~----}
& ENS $E$& 0.82 [0.09]& 0.63 [0.20]& 0.57 [0.21]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 0.71 [0.18]\cellcolor{tbl2}& 0.49 [0.17]\cellcolor{tbl2}& 0.51 [0.17]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.75 [0.08]\cellcolor{tbl2}& 0.64 [0.17]\cellcolor{tbl2}& 0.57 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.66 [0.08]\cellcolor{tbl2}& 0.47 [0.14]\cellcolor{tbl2}& 0.46 [0.20]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.80 [0.07]\cellcolor{tbl2}& 0.66 [0.19]\cellcolor{tbl2}& 0.53 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.56} [0.08]\cellcolor{tbl2}& \textbf{0.42} [0.13]\cellcolor{tbl2}& 0.43 [0.21]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& 0.83 [0.07]\cellcolor{tbl2}& 0.64 [0.20]\cellcolor{tbl2}& 0.56 [0.22]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& SQR $Y$& \textbf{0.67} [0.10]& 0.77 [0.39]& 0.90 [0.30]\\ \hhline{~----}
& SQR $E$& 0.74 [0.12]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.76 [0.08]& 0.68 [0.16]& 0.61 [0.21]\\ \hhline{~----}
& KNIFE $E$& 0.73 [0.13]& 0.54 [0.18]& \textbf{0.45} [0.27]\\ \hhline{~----}
& ENS $Y$& 0.69 [0.10]& \textbf{0.44} [0.13]& 0.49 [0.18]\\ \hhline{~----}
& ENS $E$& \textbf{0.68} [0.12]& 0.50 [0.22]& 0.49 [0.23]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.67} [0.10]\cellcolor{tbl2}& \textbf{0.43} [0.21]\cellcolor{tbl2}& 0.51 [0.22]\cellcolor{tbl2}\\ \hhline{~----}
& SQR $E$+DV \cellcolor{tbl2}& 0.69 [0.13]\cellcolor{tbl2}& 0.54 [0.24]\cellcolor{tbl2}& 0.52 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.79 [0.05]\cellcolor{tbl2}& 0.66 [0.17]\cellcolor{tbl2}& 0.62 [0.19]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $E$+DV \cellcolor{tbl2}& 0.70 [0.12]\cellcolor{tbl2}& 0.64 [0.21]\cellcolor{tbl2}& 0.52 [0.25]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& 0.73 [0.14]\cellcolor{tbl2}& 0.45 [0.14]\cellcolor{tbl2}& 0.53 [0.24]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $E$+DV \cellcolor{tbl2}& \textbf{0.68} [0.12]\cellcolor{tbl2}& 0.51 [0.22]\cellcolor{tbl2}& 0.49 [0.23]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/small_abs_red.txt <==
\begin{table} \small \caption{AUC for the abs error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  62.6 [9.6] &  35.8 [11.3] &  25.5 [10.6] \\ \cline{2-5}
& SQR $Y$& 84.2 [6.8]& 90.1 [6.2]& 90.9 [5.1]\\ \hhline{~----}
& SQR $E$& 78.6 [10.3]& 86.9 [8.4]& 89.2 [4.9]\\ \hhline{~----}
& KNIFE $Y$& 86.4 [11.4]& 89.0 [6.6]& 88.7 [6.2]\\ \hhline{~----}
& KNIFE $E$& 73.3 [8.9]& 82.0 [9.1]& 85.4 [7.9]\\ \hhline{~----}
& ENS $Y$& 92.4 [4.4]& 94.1 [5.7]& 96.3 [3.0]\\ \hhline{~----}
& ENS $E$& 80.9 [10.3]& 84.7 [9.7]& 87.8 [7.0]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{94.3} [3.3]\cellcolor{tbl2}& \textbf{94.4} [5.7]\cellcolor{tbl2}& \textbf{96.6} [2.9]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& Avg. \% bad&  31.8 [2.7] &  24.1 [5.8] &  21.2 [5.4] \\ \cline{2-5}
& SQR $Y$& 72.8 [7.2]& 77.1 [6.0]& 76.8 [5.6]\\ \hhline{~----}
& SQR $E$& 61.0 [7.1]& 60.8 [7.4]& 57.4 [8.1]\\ \hhline{~----}
& KNIFE $Y$& 69.9 [8.7]& 73.1 [7.7]& 75.7 [6.6]\\ \hhline{~----}
& KNIFE $E$& 62.0 [5.5]& 63.5 [6.4]& 65.7 [6.5]\\ \hhline{~----}
& ENS $Y$& 67.5 [6.9]& 72.4 [8.6]& 73.7 [8.9]\\ \hhline{~----}
& ENS $E$& 63.7 [5.0]& 63.7 [8.3]& 66.0 [8.6]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{73.7} [7.7]\cellcolor{tbl2}& \textbf{77.6} [6.7]\cellcolor{tbl2}& \textbf{78.6} [5.4]\cellcolor{tbl2}\\ \hline
\multirow{10}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& Avg. \% bad&  61.3 [5.2] &  25.7 [5.2] &  9.4 [3.5] \\ \cline{2-5}
& SQR $Y$& 67.4 [7.7]& 76.4 [7.0]& 81.6 [6.6]\\ \hhline{~----}
& SQR $E$& 63.1 [4.1]& 72.8 [7.8]& 65.0 [16.4]\\ \hhline{~----}
& KNIFE $Y$& 68.7 [3.8]& 76.0 [6.7]& 76.1 [12.1]\\ \hhline{~----}
& KNIFE $E$& 62.8 [6.9]& 70.5 [8.0]& 72.8 [12.4]\\ \hhline{~----}
& ENS $Y$& 74.1 [5.8]& 81.0 [5.6]& 81.7 [5.4]\\ \hhline{~----}
& ENS $E$& 63.3 [7.3]& 71.3 [7.2]& 74.0 [11.3]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 70.0 [6.6]\cellcolor{tbl2}& 77.2 [7.1]\cellcolor{tbl2}& \textbf{82.0} [6.2]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{76.6} [4.1]\cellcolor{tbl2}& \textbf{82.5} [6.5]\cellcolor{tbl2}& 81.6 [8.3]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& Avg. \% bad&  36.7 [5.6] &  9.6 [2.8] &  6.4 [2.0] \\ \cline{2-5}
& SQR $Y$& 73.1 [3.8]& 81.1 [8.3]& 76.3 [14.2]\\ \hhline{~----}
& SQR $E$& 69.8 [7.2]& 59.2 [9.0]& 57.3 [9.3]\\ \hhline{~----}
& KNIFE $Y$& 63.8 [7.4]& 68.7 [5.9]& 71.9 [9.6]\\ \hhline{~----}
& KNIFE $E$& 67.7 [6.9]& 76.9 [8.9]& 80.9 [12.2]\\ \hhline{~----}
& ENS $Y$& 66.6 [4.7]& 77.6 [5.6]& 79.8 [7.2]\\ \hhline{~----}
& ENS $E$& 69.8 [7.1]& 78.7 [9.6]& 81.5 [9.1]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{74.4} [3.4]\cellcolor{tbl2}& \textbf{83.5} [8.3]\cellcolor{tbl2}& \textbf{82.1} [8.4]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the abs error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& SQR $Y$& 0.44 [0.19]& 0.21 [0.13]& 0.24 [0.16]\\ \hhline{~----}
& SQR $E$& 0.53 [0.20]& 0.37 [0.33]& 0.35 [0.27]\\ \hhline{~----}
& KNIFE $Y$& 0.32 [0.16]& 0.27 [0.20]& 0.27 [0.16]\\ \hhline{~----}
& KNIFE $E$& 0.69 [0.22]& 0.42 [0.30]& 0.43 [0.29]\\ \hhline{~----}
& ENS $Y$& \textbf{0.16} [0.12]& \textbf{0.11} [0.12]& 0.16 [0.30]\\ \hhline{~----}
& ENS $E$& 0.53 [0.22]& 0.33 [0.22]& 0.32 [0.17]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.17} [0.10]\cellcolor{tbl2}& \textbf{0.12} [0.12]\cellcolor{tbl2}& \textbf{0.10} [0.07]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.17]& 0.60 [0.17]& 0.64 [0.25]\\ \hhline{~----}
& SQR $E$& 0.94 [0.11]& 0.97 [0.09]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.70 [0.14]& 0.64 [0.16]& \textbf{0.57} [0.12]\\ \hhline{~----}
& KNIFE $E$& 0.79 [0.12]& 0.73 [0.17]& 0.75 [0.19]\\ \hhline{~----}
& ENS $Y$& 0.72 [0.14]& 0.64 [0.23]& 0.66 [0.23]\\ \hhline{~----}
& ENS $E$& 0.74 [0.13]& 0.69 [0.15]& 0.68 [0.16]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.64} [0.21]\cellcolor{tbl2}& \textbf{0.53} [0.20]\cellcolor{tbl2}& \textbf{0.56} [0.24]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& SQR $Y$& 0.74 [0.15]& 0.56 [0.18]& 0.53 [0.22]\\ \hhline{~----}
& SQR $E$& 0.79 [0.10]& 0.68 [0.24]& 0.85 [0.32]\\ \hhline{~----}
& KNIFE $Y$& 0.67 [0.08]& 0.56 [0.13]& 0.50 [0.23]\\ \hhline{~----}
& KNIFE $E$& 0.80 [0.07]& 0.67 [0.22]& 0.53 [0.22]\\ \hhline{~----}
& ENS $Y$& 0.59 [0.10]& 0.43 [0.14]& \textbf{0.39} [0.13]\\ \hhline{~----}
& ENS $E$& 0.82 [0.09]& 0.63 [0.20]& 0.57 [0.21]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 0.71 [0.18]\cellcolor{tbl2}& 0.49 [0.17]\cellcolor{tbl2}& 0.51 [0.17]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.56} [0.08]\cellcolor{tbl2}& \textbf{0.42} [0.13]\cellcolor{tbl2}& 0.43 [0.21]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& SQR $Y$& \textbf{0.67} [0.10]& 0.77 [0.39]& 0.90 [0.30]\\ \hhline{~----}
& SQR $E$& 0.74 [0.12]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.76 [0.08]& 0.68 [0.16]& 0.61 [0.21]\\ \hhline{~----}
& KNIFE $E$& 0.73 [0.13]& 0.54 [0.18]& \textbf{0.45} [0.27]\\ \hhline{~----}
& ENS $Y$& 0.69 [0.10]& \textbf{0.44} [0.13]& 0.49 [0.18]\\ \hhline{~----}
& ENS $E$& \textbf{0.68} [0.12]& 0.50 [0.22]& 0.49 [0.23]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.67} [0.10]\cellcolor{tbl2}& \textbf{0.43} [0.21]\cellcolor{tbl2}& 0.51 [0.22]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/small_rel.txt <==
\begin{table} \small \caption{AUC for the rel error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  59.4 [9.0] &  45.8 [9.0] &  38.1 [7.9] \\ \cline{2-5}
& SQR $Y$& 81.8 [9.8]& 86.8 [6.4]& 90.9 [5.1]\\ \hhline{~----}
& SQR $E$& 84.2 [6.4]& 86.5 [7.6]& 90.8 [6.4]\\ \hhline{~----}
& KNIFE $Y$& 64.3 [12.5]& 67.9 [12.0]& 72.8 [11.2]\\ \hhline{~----}
& KNIFE $E$& 81.8 [7.1]& 84.8 [6.6]& 89.7 [6.3]\\ \hhline{~----}
& ENS $Y$& \textbf{92.5} [4.7]& \textbf{95.7} [2.9]& \textbf{96.9} [2.3]\\ \hhline{~----}
& ENS $E$& 78.1 [12.7]& 80.1 [14.6]& 85.4 [15.1]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{92.5} [4.4]\cellcolor{tbl2}& \textbf{95.7} [3.1]\cellcolor{tbl2}& 96.1 [2.9]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  33.7 [5.2] &  20.8 [5.0] &  14.5 [6.3] \\ \cline{2-5}
& SQR $Y$& 72.2 [8.0]& 78.3 [7.5]& 81.9 [11.9]\\ \hhline{~----}
& SQR $E$& 65.2 [10.7]& 66.6 [12.8]& 65.5 [16.5]\\ \hhline{~----}
& KNIFE $Y$& 70.2 [8.1]& 75.4 [8.5]& 81.2 [12.4]\\ \hhline{~----}
& KNIFE $E$& 67.4 [12.3]& 71.5 [13.9]& 76.0 [14.6]\\ \hhline{~----}
& ENS $Y$& 70.8 [9.3]& 75.9 [10.3]& 80.7 [12.1]\\ \hhline{~----}
& ENS $E$& 69.3 [13.2]& 74.0 [14.7]& 78.1 [15.8]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{74.0} [7.4]\cellcolor{tbl2}& \textbf{79.5} [8.4]\cellcolor{tbl2}& \textbf{85.6} [8.2]\cellcolor{tbl2}\\ \hline
\multirow{11}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& Avg. \% bad&  47.4 [3.8] &  20.5 [7.1] &  10.1 [5.4] \\ \cline{2-5}
& SQR $Y$& 71.3 [7.9]& 80.5 [6.4]& 90.9 [6.0]\\ \hhline{~----}
& SQR $E$& 67.9 [7.8]& 74.5 [6.8]& 79.6 [8.6]\\ \hhline{~----}
& KNIFE $Y$& 72.9 [7.1]& 77.1 [7.0]& 86.9 [6.9]\\ \hhline{~----}
& KNIFE $E$& 64.2 [6.5]& 72.0 [5.8]& 79.0 [6.8]\\ \hhline{~----}
& ENS $Y$& 74.0 [5.4]& 77.9 [7.4]& 82.6 [11.5]\\ \hhline{~----}
& ENS $E$& 67.2 [7.5]& 74.5 [6.8]& 82.9 [6.4]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 72.8 [8.4]\cellcolor{tbl2}& 80.6 [6.2]\cellcolor{tbl2}& \textbf{91.1} [5.9]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 72.5 [8.2]\cellcolor{tbl2}& \textbf{81.5} [5.6]\cellcolor{tbl2}& 88.7 [6.8]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{74.8} [5.7]\cellcolor{tbl2}& 79.7 [7.2]\cellcolor{tbl2}& 88.1 [9.6]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  35.4 [6.2] &  22.1 [5.1] &  13.9 [3.4] \\ \cline{2-5}
& SQR $Y$& 71.3 [5.3]& 74.8 [5.1]& 74.6 [6.3]\\ \hhline{~----}
& SQR $E$& 66.5 [4.3]& 65.9 [3.8]& 62.9 [6.7]\\ \hhline{~----}
& KNIFE $Y$& 62.6 [4.2]& 63.2 [7.4]& 66.0 [6.1]\\ \hhline{~----}
& KNIFE $E$& 61.4 [3.4]& 63.8 [5.1]& 64.9 [8.4]\\ \hhline{~----}
& ENS $Y$& 62.9 [5.8]& 66.9 [8.0]& 70.6 [7.7]\\ \hhline{~----}
& ENS $E$& 67.2 [5.6]& 69.6 [8.2]& 71.3 [11.4]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{72.2} [5.4]\cellcolor{tbl2}& \textbf{75.3} [5.0]\cellcolor{tbl2}& \textbf{77.4} [4.6]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the rel error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.49 [0.26]& 0.40 [0.15]& 0.25 [0.14]\\ \hhline{~----}
& SQR $E$& 0.44 [0.27]& 0.43 [0.34]& 0.30 [0.38]\\ \hhline{~----}
& KNIFE $Y$& 0.84 [0.12]& 0.82 [0.14]& 0.78 [0.21]\\ \hhline{~----}
& KNIFE $E$& 0.49 [0.23]& 0.36 [0.21]& 0.30 [0.24]\\ \hhline{~----}
& ENS $Y$& 0.22 [0.18]& \textbf{0.14} [0.12]& \textbf{0.11} [0.11]\\ \hhline{~----}
& ENS $E$& 0.62 [0.27]& 0.58 [0.35]& 0.33 [0.31]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.20} [0.18]\cellcolor{tbl2}& \textbf{0.14} [0.12]\cellcolor{tbl2}& 0.12 [0.11]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.21]& 0.63 [0.15]& 0.62 [0.41]\\ \hhline{~----}
& SQR $E$& 0.88 [0.20]& 0.91 [0.21]& 0.90 [0.31]\\ \hhline{~----}
& KNIFE $Y$& 0.65 [0.11]& 0.61 [0.20]& 0.46 [0.30]\\ \hhline{~----}
& KNIFE $E$& 0.76 [0.20]& 0.66 [0.24]& 0.56 [0.26]\\ \hhline{~----}
& ENS $Y$& 0.65 [0.22]& 0.56 [0.28]& 0.48 [0.33]\\ \hhline{~----}
& ENS $E$& 0.68 [0.22]& 0.59 [0.24]& 0.48 [0.28]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.63} [0.18]\cellcolor{tbl2}& \textbf{0.52} [0.18]\cellcolor{tbl2}& \textbf{0.34} [0.15]\cellcolor{tbl2}\\ \hline
\multirow{10}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& SQR $Y$& 0.76 [0.14]& 0.61 [0.19]& 0.35 [0.31]\\ \hhline{~----}
& SQR $E$& 0.76 [0.10]& 0.65 [0.21]& 0.82 [0.38]\\ \hhline{~----}
& KNIFE $Y$& 0.69 [0.13]& 0.61 [0.14]& 0.35 [0.21]\\ \hhline{~----}
& KNIFE $E$& 0.76 [0.13]& 0.66 [0.20]& 0.49 [0.19]\\ \hhline{~----}
& ENS $Y$& \textbf{0.64} [0.11]& \textbf{0.53} [0.19]& 0.40 [0.26]\\ \hhline{~----}
& ENS $E$& 0.73 [0.10]& 0.60 [0.15]& 0.44 [0.24]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 0.69 [0.19]\cellcolor{tbl2}& 0.60 [0.20]\cellcolor{tbl2}& 0.31 [0.22]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.69 [0.16]\cellcolor{tbl2}& 0.56 [0.20]\cellcolor{tbl2}& 0.32 [0.23]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.63} [0.13]\cellcolor{tbl2}& 0.54 [0.19]\cellcolor{tbl2}& \textbf{0.30} [0.25]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& \textbf{0.63} [0.11]& 0.62 [0.21]& 0.76 [0.32]\\ \hhline{~----}
& SQR $E$& 0.86 [0.15]& 0.95 [0.16]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.76 [0.08]& 0.79 [0.11]& 0.73 [0.10]\\ \hhline{~----}
& KNIFE $E$& 0.75 [0.04]& 0.73 [0.08]& 0.67 [0.12]\\ \hhline{~----}
& ENS $Y$& 0.80 [0.04]& 0.69 [0.14]& 0.63 [0.19]\\ \hhline{~----}
& ENS $E$& 0.73 [0.09]& 0.64 [0.17]& 0.62 [0.23]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.64} [0.11]\cellcolor{tbl2}& \textbf{0.56} [0.09]\cellcolor{tbl2}& \textbf{0.47} [0.14]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables/small_rel_red.txt <==
\begin{table} \small \caption{AUC for the rel error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  59.4 [9.0] &  45.8 [9.0] &  38.1 [7.9] \\ \cline{2-5}
& SQR $Y$& 81.8 [9.8]& 86.8 [6.4]& 90.9 [5.1]\\ \hhline{~----}
& SQR $E$& 84.2 [6.4]& 86.5 [7.6]& 90.8 [6.4]\\ \hhline{~----}
& KNIFE $Y$& 64.3 [12.5]& 67.9 [12.0]& 72.8 [11.2]\\ \hhline{~----}
& KNIFE $E$& 81.8 [7.1]& 84.8 [6.6]& 89.7 [6.3]\\ \hhline{~----}
& ENS $Y$& \textbf{92.5} [4.7]& \textbf{95.7} [2.9]& \textbf{96.9} [2.3]\\ \hhline{~----}
& ENS $E$& 78.1 [12.7]& 80.1 [14.6]& 85.4 [15.1]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{92.5} [4.4]\cellcolor{tbl2}& \textbf{95.7} [3.1]\cellcolor{tbl2}& 96.1 [2.9]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  33.7 [5.2] &  20.8 [5.0] &  14.5 [6.3] \\ \cline{2-5}
& SQR $Y$& 72.2 [8.0]& 78.3 [7.5]& 81.9 [11.9]\\ \hhline{~----}
& SQR $E$& 65.2 [10.7]& 66.6 [12.8]& 65.5 [16.5]\\ \hhline{~----}
& KNIFE $Y$& 70.2 [8.1]& 75.4 [8.5]& 81.2 [12.4]\\ \hhline{~----}
& KNIFE $E$& 67.4 [12.3]& 71.5 [13.9]& 76.0 [14.6]\\ \hhline{~----}
& ENS $Y$& 70.8 [9.3]& 75.9 [10.3]& 80.7 [12.1]\\ \hhline{~----}
& ENS $E$& 69.3 [13.2]& 74.0 [14.7]& 78.1 [15.8]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{74.0} [7.4]\cellcolor{tbl2}& \textbf{79.5} [8.4]\cellcolor{tbl2}& \textbf{85.6} [8.2]\cellcolor{tbl2}\\ \hline
\multirow{11}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& Avg. \% bad&  47.4 [3.8] &  20.5 [7.1] &  10.1 [5.4] \\ \cline{2-5}
& SQR $Y$& 71.3 [7.9]& 80.5 [6.4]& 90.9 [6.0]\\ \hhline{~----}
& SQR $E$& 67.9 [7.8]& 74.5 [6.8]& 79.6 [8.6]\\ \hhline{~----}
& KNIFE $Y$& 72.9 [7.1]& 77.1 [7.0]& 86.9 [6.9]\\ \hhline{~----}
& KNIFE $E$& 64.2 [6.5]& 72.0 [5.8]& 79.0 [6.8]\\ \hhline{~----}
& ENS $Y$& 74.0 [5.4]& 77.9 [7.4]& 82.6 [11.5]\\ \hhline{~----}
& ENS $E$& 67.2 [7.5]& 74.5 [6.8]& 82.9 [6.4]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 72.8 [8.4]\cellcolor{tbl2}& 80.6 [6.2]\cellcolor{tbl2}& \textbf{91.1} [5.9]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 72.5 [8.2]\cellcolor{tbl2}& \textbf{81.5} [5.6]\cellcolor{tbl2}& 88.7 [6.8]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{74.8} [5.7]\cellcolor{tbl2}& 79.7 [7.2]\cellcolor{tbl2}& 88.1 [9.6]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  35.4 [6.2] &  22.1 [5.1] &  13.9 [3.4] \\ \cline{2-5}
& SQR $Y$& 71.3 [5.3]& 74.8 [5.1]& 74.6 [6.3]\\ \hhline{~----}
& SQR $E$& 66.5 [4.3]& 65.9 [3.8]& 62.9 [6.7]\\ \hhline{~----}
& KNIFE $Y$& 62.6 [4.2]& 63.2 [7.4]& 66.0 [6.1]\\ \hhline{~----}
& KNIFE $E$& 61.4 [3.4]& 63.8 [5.1]& 64.9 [8.4]\\ \hhline{~----}
& ENS $Y$& 62.9 [5.8]& 66.9 [8.0]& 70.6 [7.7]\\ \hhline{~----}
& ENS $E$& 67.2 [5.6]& 69.6 [8.2]& 71.3 [11.4]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{72.2} [5.4]\cellcolor{tbl2}& \textbf{75.3} [5.0]\cellcolor{tbl2}& \textbf{77.4} [4.6]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \small \caption{FPR  at TPR 90\% for the rel error for small datasets}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.49 [0.26]& 0.40 [0.15]& 0.25 [0.14]\\ \hhline{~----}
& SQR $E$& 0.44 [0.27]& 0.43 [0.34]& 0.30 [0.38]\\ \hhline{~----}
& KNIFE $Y$& 0.84 [0.12]& 0.82 [0.14]& 0.78 [0.21]\\ \hhline{~----}
& KNIFE $E$& 0.49 [0.23]& 0.36 [0.21]& 0.30 [0.24]\\ \hhline{~----}
& ENS $Y$& 0.22 [0.18]& \textbf{0.14} [0.12]& \textbf{0.11} [0.11]\\ \hhline{~----}
& ENS $E$& 0.62 [0.27]& 0.58 [0.35]& 0.33 [0.31]\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.20} [0.18]\cellcolor{tbl2}& \textbf{0.14} [0.12]\cellcolor{tbl2}& 0.12 [0.11]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.21]& 0.63 [0.15]& 0.62 [0.41]\\ \hhline{~----}
& SQR $E$& 0.88 [0.20]& 0.91 [0.21]& 0.90 [0.31]\\ \hhline{~----}
& KNIFE $Y$& 0.65 [0.11]& 0.61 [0.20]& 0.46 [0.30]\\ \hhline{~----}
& KNIFE $E$& 0.76 [0.20]& 0.66 [0.24]& 0.56 [0.26]\\ \hhline{~----}
& ENS $Y$& 0.65 [0.22]& 0.56 [0.28]& 0.48 [0.33]\\ \hhline{~----}
& ENS $E$& 0.68 [0.22]& 0.59 [0.24]& 0.48 [0.28]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.63} [0.18]\cellcolor{tbl2}& \textbf{0.52} [0.18]\cellcolor{tbl2}& \textbf{0.34} [0.15]\cellcolor{tbl2}\\ \hline
\multirow{10}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& SQR $Y$& 0.76 [0.14]& 0.61 [0.19]& 0.35 [0.31]\\ \hhline{~----}
& SQR $E$& 0.76 [0.10]& 0.65 [0.21]& 0.82 [0.38]\\ \hhline{~----}
& KNIFE $Y$& 0.69 [0.13]& 0.61 [0.14]& 0.35 [0.21]\\ \hhline{~----}
& KNIFE $E$& 0.76 [0.13]& 0.66 [0.20]& 0.49 [0.19]\\ \hhline{~----}
& ENS $Y$& \textbf{0.64} [0.11]& \textbf{0.53} [0.19]& 0.40 [0.26]\\ \hhline{~----}
& ENS $E$& 0.73 [0.10]& 0.60 [0.15]& 0.44 [0.24]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& 0.69 [0.19]\cellcolor{tbl2}& 0.60 [0.20]\cellcolor{tbl2}& 0.31 [0.22]\cellcolor{tbl2}\\ \hhline{~----}
& KNIFE $Y$+DV \cellcolor{tbl2}& 0.69 [0.16]\cellcolor{tbl2}& 0.56 [0.20]\cellcolor{tbl2}& 0.32 [0.23]\cellcolor{tbl2}\\ \hhline{~----}
& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.63} [0.13]\cellcolor{tbl2}& 0.54 [0.19]\cellcolor{tbl2}& \textbf{0.30} [0.25]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& \textbf{0.63} [0.11]& 0.62 [0.21]& 0.76 [0.32]\\ \hhline{~----}
& SQR $E$& 0.86 [0.15]& 0.95 [0.16]& 1.00 [0.00]\\ \hhline{~----}
& KNIFE $Y$& 0.76 [0.08]& 0.79 [0.11]& 0.73 [0.10]\\ \hhline{~----}
& KNIFE $E$& 0.75 [0.04]& 0.73 [0.08]& 0.67 [0.12]\\ \hhline{~----}
& ENS $Y$& 0.80 [0.04]& 0.69 [0.14]& 0.63 [0.19]\\ \hhline{~----}
& ENS $E$& 0.73 [0.09]& 0.64 [0.17]& 0.62 [0.23]\\ \hhline{~----}
& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.64} [0.11]\cellcolor{tbl2}& \textbf{0.56} [0.09]\cellcolor{tbl2}& \textbf{0.47} [0.14]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables2.txt <==
\begin{table} \caption{AUROC for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  64.1 [9.4] &  36.7 [12.7] &  25.8 [11.9] \\ \cline{2-5}
& SQR $Y$& 82.7 [8.6]& 89.2 [7.3]& 90.2 [5.6]\\ \hhline{~----}& SQR $Y$+DVIC& 86.7 [7.4]& 90.3 [7.7]& 91.4 [5.7]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 78.6 [11.7]\cellcolor{tbl2}& 85.7 [8.9]\cellcolor{tbl2}& 88.6 [5.3]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 82.1 [8.3]\cellcolor{tbl2}& 86.3 [7.6]\cellcolor{tbl2}& 90.7 [5.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 85.5 [12.7]& 87.7 [6.9]& 87.7 [6.6]\\ \hhline{~----}& KNIFE $Y$+DV& 88.7 [8.4]& 86.7 [6.7]& 88.1 [6.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 74.7 [7.6]\cellcolor{tbl2}& 82.6 [9.9]\cellcolor{tbl2}& 86.1 [8.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 78.4 [8.4]\cellcolor{tbl2}& 83.8 [7.5]\cellcolor{tbl2}& 86.6 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 91.0 [3.7]& 94.1 [5.7]& \textbf{97.2} [2.2]\\ \hhline{~----}& ENS $Y$+DV& \textbf{93.5} [3.2]& \textbf{94.8} [5.4]& 96.5 [3.1]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 81.5 [11.4]\cellcolor{tbl2}& 83.7 [10.3]\cellcolor{tbl2}& 87.1 [7.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 80.6 [10.2]\cellcolor{tbl2}& 83.8 [9.8]\cellcolor{tbl2}& 86.7 [7.5]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& Avg. \% bad&  31.6 [2.7] &  23.9 [5.8] &  21.0 [5.3] \\ \cline{2-5}
& SQR $Y$& 70.9 [9.5]& 73.8 [9.6]& 74.7 [8.0]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{71.4} [9.6]& \textbf{75.3} [10.2]& \textbf{76.2} [8.4]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 62.1 [8.4]\cellcolor{tbl2}& 62.0 [9.0]\cellcolor{tbl2}& 58.9 [9.8]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 64.1 [8.3]\cellcolor{tbl2}& 63.7 [9.1]\cellcolor{tbl2}& 63.7 [7.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 70.0 [8.6]& 72.4 [8.0]& 74.7 [7.0]\\ \hhline{~----}& KNIFE $Y$+DV& 68.9 [8.6]& 71.5 [7.8]& 74.6 [6.9]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 62.2 [5.7]\cellcolor{tbl2}& 64.5 [6.8]\cellcolor{tbl2}& 65.9 [6.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 64.3 [6.5]\cellcolor{tbl2}& 64.0 [11.4]\cellcolor{tbl2}& 64.2 [11.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 67.1 [7.2]& 71.7 [9.1]& 72.6 [9.4]\\ \hhline{~----}& ENS $Y$+DV& 65.4 [8.7]& 68.9 [11.7]& 69.0 [12.4]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 63.9 [5.0]\cellcolor{tbl2}& 64.6 [8.4]\cellcolor{tbl2}& 65.9 [8.6]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 64.0 [6.2]\cellcolor{tbl2}& 65.0 [9.2]\cellcolor{tbl2}& 66.4 [9.1]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& Avg. \% bad&  61.3 [5.2] &  25.7 [5.2] &  9.4 [3.5] \\ \cline{2-5}
& SQR $Y$& 67.3 [7.8]& 76.5 [7.0]& 81.5 [6.6]\\ \hhline{~----}& SQR $Y$+DVIC& 70.0 [6.6]& 77.2 [7.1]& \textbf{82.0} [6.2]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 63.1 [4.1]\cellcolor{tbl2}& 72.8 [7.8]\cellcolor{tbl2}& 65.0 [16.4]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 64.5 [4.9]\cellcolor{tbl2}& 72.1 [7.5]\cellcolor{tbl2}& 75.3 [11.9]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 68.7 [3.8]& 76.0 [6.7]& 76.1 [12.1]\\ \hhline{~----}& KNIFE $Y$+DV& 69.8 [3.9]& 79.4 [6.9]& 80.4 [8.5]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 62.8 [6.9]\cellcolor{tbl2}& 70.5 [8.0]\cellcolor{tbl2}& 72.8 [12.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 63.3 [6.5]\cellcolor{tbl2}& 71.0 [8.6]\cellcolor{tbl2}& 74.1 [13.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 74.1 [5.8]& 81.0 [5.6]& 81.7 [5.4]\\ \hhline{~----}& ENS $Y$+DV& \textbf{76.6} [4.1]& \textbf{82.5} [6.5]& 81.6 [8.3]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 63.3 [7.3]\cellcolor{tbl2}& 71.3 [7.2]\cellcolor{tbl2}& 74.0 [11.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 63.7 [7.1]\cellcolor{tbl2}& 71.2 [7.2]\cellcolor{tbl2}& 73.8 [11.3]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& Avg. \% bad&  36.7 [5.6] &  9.6 [2.8] &  6.4 [2.0] \\ \cline{2-5}
& SQR $Y$& 73.1 [3.9]& 81.1 [8.3]& 76.4 [14.2]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{74.4} [3.4]& \textbf{83.5} [8.3]& \textbf{82.1} [8.4]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 69.8 [7.2]\cellcolor{tbl2}& 59.2 [9.0]\cellcolor{tbl2}& 57.3 [9.3]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 70.2 [6.9]\cellcolor{tbl2}& 79.0 [9.5]\cellcolor{tbl2}& 80.5 [9.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 63.8 [7.4]& 68.7 [5.9]& 71.9 [9.6]\\ \hhline{~----}& KNIFE $Y$+DV& 63.3 [5.7]& 67.2 [12.4]& 69.3 [14.8]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 67.7 [6.9]\cellcolor{tbl2}& 76.9 [8.9]\cellcolor{tbl2}& 80.9 [12.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 67.9 [7.8]\cellcolor{tbl2}& 75.2 [8.5]\cellcolor{tbl2}& 79.0 [11.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 66.6 [4.7]& 77.6 [5.6]& 79.8 [7.2]\\ \hhline{~----}& ENS $Y$+DV& 64.2 [7.4]& 77.3 [6.2]& 77.4 [10.7]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 69.8 [7.1]\cellcolor{tbl2}& 78.7 [9.6]\cellcolor{tbl2}& 81.5 [9.1]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 69.9 [6.8]\cellcolor{tbl2}& 78.1 [10.2]\cellcolor{tbl2}& 81.9 [8.7]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& SQR $Y$& 0.44 [0.22]& 0.22 [0.13]& 0.23 [0.18]\\ \hhline{~----}& SQR $Y$+DVIC& 0.38 [0.20]& 0.19 [0.14]& 0.24 [0.17]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.50 [0.21]\cellcolor{tbl2}& 0.41 [0.36]\cellcolor{tbl2}& 0.39 [0.29]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.46 [0.18]\cellcolor{tbl2}& 0.36 [0.26]\cellcolor{tbl2}& 0.25 [0.15]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.33 [0.17]& 0.31 [0.21]& 0.30 [0.16]\\ \hhline{~----}& KNIFE $Y$+DV& 0.30 [0.16]& 0.35 [0.17]& 0.30 [0.16]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.67 [0.24]\cellcolor{tbl2}& 0.41 [0.32]\cellcolor{tbl2}& 0.39 [0.29]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.64 [0.26]\cellcolor{tbl2}& 0.41 [0.26]\cellcolor{tbl2}& 0.37 [0.24]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.19}[0.11]& \textbf{0.12}[0.13]& \textbf{0.07}[0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.21 [0.12]& \textbf{0.12}[0.11]& 0.09 [0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.47 [0.21]\cellcolor{tbl2}& 0.37 [0.22]\cellcolor{tbl2}& 0.32 [0.18]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.48 [0.21]\cellcolor{tbl2}& 0.36 [0.20]\cellcolor{tbl2}& 0.34 [0.18]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& SQR $Y$& 0.71 [0.20]& 0.63 [0.21]& 0.68 [0.28]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.68}[0.20]& \textbf{0.54}[0.21]& \textbf{0.57}[0.23]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.90 [0.15]\cellcolor{tbl2}& 0.92 [0.18]\cellcolor{tbl2}& 0.95 [0.17]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.78 [0.12]\cellcolor{tbl2}& 0.73 [0.15]\cellcolor{tbl2}& 0.77 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& \textbf{0.67}[0.12]& 0.63 [0.15]& 0.59 [0.13]\\ \hhline{~----}& KNIFE $Y$+DV& 0.69 [0.16]& 0.66 [0.16]& 0.59 [0.15]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.79 [0.12]\cellcolor{tbl2}& 0.73 [0.17]\cellcolor{tbl2}& 0.76 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.73 [0.17]\cellcolor{tbl2}& 0.69 [0.19]\cellcolor{tbl2}& 0.69 [0.20]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.72 [0.14]& 0.64 [0.23]& 0.69 [0.23]\\ \hhline{~----}& ENS $Y$+DV& 0.75 [0.16]& 0.71 [0.24]& 0.71 [0.25]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.75 [0.14]\cellcolor{tbl2}& 0.69 [0.15]\cellcolor{tbl2}& 0.69 [0.16]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.74 [0.08]\cellcolor{tbl2}& 0.69 [0.15]\cellcolor{tbl2}& 0.69 [0.16]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& SQR $Y$& 0.74 [0.15]& 0.56 [0.18]& 0.53 [0.22]\\ \hhline{~----}& SQR $Y$+DVIC& 0.71 [0.16]& 0.51 [0.18]& 0.50 [0.16]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.79 [0.10]\cellcolor{tbl2}& 0.68 [0.24]\cellcolor{tbl2}& 0.85 [0.32]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.79 [0.07]\cellcolor{tbl2}& 0.64 [0.17]\cellcolor{tbl2}& 0.58 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.67 [0.08]& 0.56 [0.13]& 0.50 [0.23]\\ \hhline{~----}& KNIFE $Y$+DV& 0.68 [0.10]& 0.49 [0.16]& 0.49 [0.20]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.80 [0.07]\cellcolor{tbl2}& 0.67 [0.22]\cellcolor{tbl2}& 0.53 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.11]\cellcolor{tbl2}& 0.67 [0.18]\cellcolor{tbl2}& 0.51 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.59 [0.10]& \textbf{0.43}[0.14]& \textbf{0.39}[0.13]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.56}[0.09]& \textbf{0.44}[0.15]& 0.42 [0.19]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.82 [0.09]\cellcolor{tbl2}& 0.63 [0.20]\cellcolor{tbl2}& 0.57 [0.21]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.81 [0.07]\cellcolor{tbl2}& 0.64 [0.19]\cellcolor{tbl2}& 0.56 [0.21]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& SQR $Y$& \textbf{0.67}[0.10]& 0.77 [0.39]& 0.90 [0.30]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.68}[0.16]& \textbf{0.43}[0.22]& 0.59 [0.26]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.74 [0.12]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.68 [0.15]\cellcolor{tbl2}& 0.54 [0.23]\cellcolor{tbl2}& 0.48 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.76 [0.08]& 0.68 [0.16]& 0.61 [0.21]\\ \hhline{~----}& KNIFE $Y$+DV& 0.75 [0.07]& 0.65 [0.20]& 0.69 [0.19]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.73 [0.13]\cellcolor{tbl2}& 0.54 [0.18]\cellcolor{tbl2}& \textbf{0.45}[0.27]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.70 [0.14]\cellcolor{tbl2}& 0.63 [0.21]\cellcolor{tbl2}& 0.59 [0.26]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.69 [0.10]& 0.44 [0.13]& 0.49 [0.18]\\ \hhline{~----}& ENS $Y$+DV& 0.74 [0.15]& 0.50 [0.21]& 0.53 [0.24]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& \textbf{0.68}[0.12]\cellcolor{tbl2}& 0.50 [0.22]\cellcolor{tbl2}& 0.49 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.69 [0.11]\cellcolor{tbl2}& 0.54 [0.24]\cellcolor{tbl2}& 0.53 [0.27]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  61.0 [8.3] &  48.1 [8.0] &  41.0 [8.6] \\ \cline{2-5}
& SQR $Y$& 84.7 [8.4]& 88.8 [7.7]& 93.2 [5.3]\\ \hhline{~----}& SQR $Y$+DVIC& 88.7 [7.1]& 93.0 [5.4]& 94.6 [4.8]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 86.2 [7.4]\cellcolor{tbl2}& 90.3 [7.6]\cellcolor{tbl2}& 93.4 [6.2]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 87.6 [6.4]\cellcolor{tbl2}& 91.7 [6.3]\cellcolor{tbl2}& 94.3 [5.7]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 61.6 [11.6]& 65.0 [10.7]& 70.0 [11.0]\\ \hhline{~----}& KNIFE $Y$+DV& 67.7 [11.7]& 70.0 [10.8]& 74.6 [10.2]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 85.2 [6.8]\cellcolor{tbl2}& 88.5 [7.0]\cellcolor{tbl2}& 92.3 [6.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 85.3 [7.2]\cellcolor{tbl2}& 88.9 [6.8]\cellcolor{tbl2}& 92.8 [6.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{93.2} [3.7]& \textbf{95.5} [2.9]& \textbf{96.9} [2.1]\\ \hhline{~----}& ENS $Y$+DV& 92.4 [4.8]& 94.0 [3.9]& 95.4 [3.5]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 79.4 [12.8]\cellcolor{tbl2}& 85.0 [14.0]\cellcolor{tbl2}& 89.4 [14.9]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 81.5 [12.6]\cellcolor{tbl2}& 84.9 [17.3]\cellcolor{tbl2}& 89.3 [16.1]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  33.7 [5.2] &  20.8 [5.0] &  14.5 [6.3] \\ \cline{2-5}
& SQR $Y$& 71.3 [7.6]& 78.9 [8.1]& 81.7 [11.8]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{74.0} [7.4]& \textbf{79.5} [8.4]& \textbf{85.6} [8.2]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 65.2 [10.7]\cellcolor{tbl2}& 66.6 [12.8]\cellcolor{tbl2}& 65.5 [16.5]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 68.5 [7.6]\cellcolor{tbl2}& 70.8 [12.3]\cellcolor{tbl2}& 76.4 [13.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 70.2 [8.1]& 75.4 [8.5]& 81.2 [12.4]\\ \hhline{~----}& KNIFE $Y$+DV& 70.1 [8.2]& 75.0 [10.1]& 80.9 [14.0]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 67.4 [12.3]\cellcolor{tbl2}& 71.5 [13.9]\cellcolor{tbl2}& 76.0 [14.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 69.5 [10.4]\cellcolor{tbl2}& 72.1 [13.7]\cellcolor{tbl2}& 77.7 [13.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 70.8 [9.3]& 75.9 [10.3]& 80.7 [12.1]\\ \hhline{~----}& ENS $Y$+DV& 69.0 [10.0]& 74.4 [10.7]& 79.9 [12.6]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 69.3 [13.2]\cellcolor{tbl2}& 74.0 [14.7]\cellcolor{tbl2}& 78.1 [15.8]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 69.6 [12.3]\cellcolor{tbl2}& 74.2 [13.4]\cellcolor{tbl2}& 77.7 [15.5]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& Avg. \% bad&  47.4 [3.8] &  20.5 [7.1] &  10.1 [5.4] \\ \cline{2-5}
& SQR $Y$& 71.2 [8.2]& 80.4 [6.5]& 90.9 [6.0]\\ \hhline{~----}& SQR $Y$+DVIC& 72.8 [8.4]& 80.6 [6.2]& \textbf{91.1} [5.9]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 67.9 [7.8]\cellcolor{tbl2}& 74.5 [6.8]\cellcolor{tbl2}& 79.6 [8.6]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 66.7 [9.2]\cellcolor{tbl2}& 75.8 [6.7]\cellcolor{tbl2}& 84.8 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 72.9 [7.1]& 77.1 [7.0]& 86.9 [6.9]\\ \hhline{~----}& KNIFE $Y$+DV& 72.5 [8.2]& \textbf{81.5} [5.6]& 88.7 [6.8]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 64.2 [6.5]\cellcolor{tbl2}& 72.0 [5.8]\cellcolor{tbl2}& 79.0 [6.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 64.5 [6.5]\cellcolor{tbl2}& 72.6 [6.0]\cellcolor{tbl2}& 80.2 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 74.0 [5.4]& 77.9 [7.4]& 82.6 [11.5]\\ \hhline{~----}& ENS $Y$+DV& \textbf{75.0} [5.7]& 79.7 [7.0]& 88.1 [9.7]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 67.2 [7.5]\cellcolor{tbl2}& 74.5 [6.8]\cellcolor{tbl2}& 82.9 [6.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 67.1 [7.5]\cellcolor{tbl2}& 75.0 [6.2]\cellcolor{tbl2}& 83.4 [6.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  35.4 [6.2] &  22.1 [5.1] &  13.9 [3.4] \\ \cline{2-5}
& SQR $Y$& 71.3 [5.2]& 74.8 [5.1]& 74.6 [6.3]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{72.2} [5.4]& \textbf{75.3} [5.0]& \textbf{77.4} [4.6]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 66.5 [4.3]\cellcolor{tbl2}& 65.9 [3.8]\cellcolor{tbl2}& 62.9 [6.7]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 67.8 [4.4]\cellcolor{tbl2}& 68.9 [5.9]\cellcolor{tbl2}& 69.5 [7.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 62.6 [4.2]& 63.2 [7.4]& 66.0 [6.1]\\ \hhline{~----}& KNIFE $Y$+DV& 62.9 [5.0]& 63.7 [5.4]& 63.6 [6.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 61.4 [3.4]\cellcolor{tbl2}& 63.8 [5.1]\cellcolor{tbl2}& 64.9 [8.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 61.5 [3.7]\cellcolor{tbl2}& 62.1 [5.8]\cellcolor{tbl2}& 61.6 [6.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 62.9 [5.8]& 66.9 [8.0]& 70.6 [7.7]\\ \hhline{~----}& ENS $Y$+DV& 62.2 [4.6]& 67.4 [7.7]& 70.2 [7.5]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 67.2 [5.6]\cellcolor{tbl2}& 69.6 [8.2]\cellcolor{tbl2}& 71.3 [11.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 67.3 [6.0]\cellcolor{tbl2}& 69.5 [8.2]\cellcolor{tbl2}& 71.2 [11.3]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.47 [0.29]& 0.28 [0.14]& 0.19 [0.11]\\ \hhline{~----}& SQR $Y$+DVIC& 0.37 [0.32]& \textbf{0.17}[0.12]& 0.13 [0.07]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.42 [0.28]\cellcolor{tbl2}& 0.37 [0.38]\cellcolor{tbl2}& 0.26 [0.39]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.31 [0.18]\cellcolor{tbl2}& 0.25 [0.22]\cellcolor{tbl2}& 0.16 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.81 [0.13]& 0.86 [0.08]& 0.77 [0.23]\\ \hhline{~----}& KNIFE $Y$+DV& 0.71 [0.19]& 0.78 [0.17]& 0.68 [0.25]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.45 [0.23]\cellcolor{tbl2}& 0.31 [0.19]\cellcolor{tbl2}& 0.19 [0.21]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.43 [0.19]\cellcolor{tbl2}& 0.35 [0.23]\cellcolor{tbl2}& 0.20 [0.20]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.23}[0.20]& \textbf{0.17}[0.17]& \textbf{0.12}[0.13]\\ \hhline{~----}& ENS $Y$+DV& 0.25 [0.23]& 0.19 [0.17]& 0.16 [0.16]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.60 [0.26]\cellcolor{tbl2}& 0.49 [0.38]\cellcolor{tbl2}& 0.23 [0.25]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.54 [0.19]\cellcolor{tbl2}& 0.30 [0.30]\cellcolor{tbl2}& 0.28 [0.34]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.70 [0.20]& 0.61 [0.17]& 0.62 [0.41]\\ \hhline{~----}& SQR $Y$+DVIC& 0.67 [0.16]& \textbf{0.53}[0.19]& \textbf{0.34}[0.16]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.88 [0.20]\cellcolor{tbl2}& 0.91 [0.21]\cellcolor{tbl2}& 0.90 [0.31]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.80 [0.13]\cellcolor{tbl2}& 0.71 [0.18]\cellcolor{tbl2}& 0.52 [0.25]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& \textbf{0.65}[0.11]& 0.61 [0.20]& 0.46 [0.30]\\ \hhline{~----}& KNIFE $Y$+DV& 0.67 [0.16]& 0.65 [0.23]& 0.49 [0.35]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.76 [0.20]\cellcolor{tbl2}& 0.66 [0.24]\cellcolor{tbl2}& 0.56 [0.26]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.67 [0.18]\cellcolor{tbl2}& 0.65 [0.18]\cellcolor{tbl2}& 0.54 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.65}[0.22]& 0.56 [0.28]& 0.48 [0.33]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.65}[0.24]& 0.60 [0.28]& 0.49 [0.33]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.68 [0.22]\cellcolor{tbl2}& 0.59 [0.24]\cellcolor{tbl2}& 0.48 [0.28]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.69 [0.22]\cellcolor{tbl2}& 0.62 [0.27]\cellcolor{tbl2}& 0.49 [0.28]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{2}\%  & \cellcolor{tbl1} \textbf{3.5}\%  & \cellcolor{tbl1} \textbf{5}\%  \\ \cline{2-5}
& SQR $Y$& 0.76 [0.14]& 0.61 [0.19]& 0.35 [0.31]\\ \hhline{~----}& SQR $Y$+DVIC& 0.71 [0.17]& 0.60 [0.21]& 0.34 [0.24]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.76 [0.10]\cellcolor{tbl2}& 0.65 [0.21]\cellcolor{tbl2}& 0.82 [0.38]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.76 [0.11]\cellcolor{tbl2}& 0.60 [0.20]\cellcolor{tbl2}& 0.38 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.69 [0.13]& 0.61 [0.14]& 0.35 [0.21]\\ \hhline{~----}& KNIFE $Y$+DV& 0.68 [0.12]& 0.55 [0.18]& \textbf{0.33}[0.24]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.76 [0.13]\cellcolor{tbl2}& 0.66 [0.20]\cellcolor{tbl2}& 0.49 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.76 [0.11]\cellcolor{tbl2}& 0.63 [0.21]\cellcolor{tbl2}& 0.51 [0.25]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.64}[0.11]& \textbf{0.53}[0.19]& 0.40 [0.26]\\ \hhline{~----}& ENS $Y$+DV& 0.68 [0.10]& 0.54 [0.22]& \textbf{0.34}[0.30]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.73 [0.10]\cellcolor{tbl2}& 0.60 [0.15]\cellcolor{tbl2}& 0.44 [0.24]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.73 [0.10]\cellcolor{tbl2}& 0.59 [0.15]\cellcolor{tbl2}& 0.44 [0.24]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& \textbf{0.64}[0.11]& 0.63 [0.21]& 0.76 [0.32]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.64}[0.11]& \textbf{0.58}[0.10]& \textbf{0.49}[0.16]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.86 [0.15]\cellcolor{tbl2}& 0.95 [0.16]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.72 [0.14]\cellcolor{tbl2}& 0.75 [0.12]\cellcolor{tbl2}& 0.70 [0.19]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.76 [0.08]& 0.79 [0.11]& 0.73 [0.10]\\ \hhline{~----}& KNIFE $Y$+DV& 0.81 [0.09]& 0.74 [0.11]& 0.73 [0.15]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.75 [0.04]\cellcolor{tbl2}& 0.73 [0.08]\cellcolor{tbl2}& 0.67 [0.12]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.75 [0.04]\cellcolor{tbl2}& 0.76 [0.07]\cellcolor{tbl2}& 0.73 [0.07]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.80 [0.04]& 0.69 [0.14]& 0.63 [0.19]\\ \hhline{~----}& ENS $Y$+DV& 0.82 [0.06]& 0.75 [0.10]& 0.71 [0.20]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.73 [0.09]\cellcolor{tbl2}& 0.64 [0.17]\cellcolor{tbl2}& 0.62 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.71 [0.10]\cellcolor{tbl2}& 0.66 [0.15]\cellcolor{tbl2}& 0.61 [0.24]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& Avg. \% bad&  4.2 [0.6] &  2.2 [0.4] &  1.1 [0.3] \\ \cline{2-5}
& SQR $Y$& 72.4 [4.7]& 74.7 [4.6]& 71.2 [9.1]\\ \hhline{~----}& SQR $Y$+DVIC& 73.9 [4.5]& 77.3 [5.5]& 81.5 [4.6]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 52.9 [2.8]\cellcolor{tbl2}& 50.5 [2.0]\cellcolor{tbl2}& 50.3 [1.1]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 73.7 [3.7]\cellcolor{tbl2}& 74.7 [5.1]\cellcolor{tbl2}& 76.1 [8.7]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 69.2 [4.5]& 72.1 [5.1]& 74.2 [8.2]\\ \hhline{~----}& KNIFE $Y$+DV& 69.1 [4.2]& 73.2 [4.5]& 72.1 [5.8]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 71.6 [3.2]\cellcolor{tbl2}& 71.3 [4.9]\cellcolor{tbl2}& 69.4 [9.1]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 73.0 [3.4]\cellcolor{tbl2}& 73.7 [5.2]\cellcolor{tbl2}& 74.7 [10.3]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{79.2} [2.6]& \textbf{82.4} [3.7]& \textbf{85.7} [5.8]\\ \hhline{~----}& ENS $Y$+DV& 79.0 [2.7]& 82.2 [3.6]& 83.2 [10.5]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 75.9 [3.3]\cellcolor{tbl2}& 78.8 [4.5]\cellcolor{tbl2}& 81.1 [7.6]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 75.9 [3.4]\cellcolor{tbl2}& 78.8 [4.6]\cellcolor{tbl2}& 80.0 [8.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& Avg. \% bad&  14.1 [1.0] &  9.2 [1.0] &  6.4 [0.7] \\ \cline{2-5}
& SQR $Y$& 70.3 [2.4]& 71.4 [2.5]& 71.1 [1.7]\\ \hhline{~----}& SQR $Y$+DVIC& 70.8 [2.7]& \textbf{72.2} [2.5]& \textbf{72.8} [3.3]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 70.4 [2.6]\cellcolor{tbl2}& 70.9 [2.7]\cellcolor{tbl2}& 71.0 [3.8]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.5} [2.5]\cellcolor{tbl2}& 72.1 [2.7]\cellcolor{tbl2}& 72.0 [3.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 60.6 [3.3]& 58.8 [3.1]& 59.4 [3.3]\\ \hhline{~----}& KNIFE $Y$+DV& 65.0 [3.2]& 64.7 [3.0]& 65.3 [3.7]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 61.8 [2.2]\cellcolor{tbl2}& 62.5 [3.0]\cellcolor{tbl2}& 63.0 [3.2]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 62.1 [2.8]\cellcolor{tbl2}& 62.0 [3.5]\cellcolor{tbl2}& 62.4 [3.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 59.9 [3.9]& 60.6 [4.2]& 62.5 [5.2]\\ \hhline{~----}& ENS $Y$+DV& 59.9 [3.9]& 60.6 [4.2]& 62.4 [5.2]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 59.2 [2.4]\cellcolor{tbl2}& 59.5 [2.3]\cellcolor{tbl2}& 59.9 [2.6]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 60.7 [2.1]\cellcolor{tbl2}& 61.1 [2.6]\cellcolor{tbl2}& 60.8 [2.6]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& Avg. \% bad&  2.5 [0.8] &  1.2 [0.5] &  0.7 [0.3] \\ \cline{2-5}
& SQR $Y$& 77.9 [10.3]& 82.2 [16.9]& 85.2 [17.0]\\ \hhline{~----}& SQR $Y$+DVIC& 79.7 [9.7]& 84.4 [14.7]& 91.4 [5.0]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 93.4 [3.7]\cellcolor{tbl2}& 92.3 [7.3]\cellcolor{tbl2}& 87.4 [10.5]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{96.3} [1.4]\cellcolor{tbl2}& \textbf{96.0} [4.0]\cellcolor{tbl2}& \textbf{95.6} [4.7]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 56.2 [7.3]& 62.2 [12.4]& 66.0 [12.6]\\ \hhline{~----}& KNIFE $Y$+DV& 76.5 [7.4]& 79.2 [10.6]& 78.9 [14.9]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 90.6 [4.2]\cellcolor{tbl2}& 92.8 [4.1]\cellcolor{tbl2}& 94.5 [4.0]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 91.1 [4.2]\cellcolor{tbl2}& 92.6 [4.2]\cellcolor{tbl2}& 94.3 [4.1]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 88.1 [3.6]& 90.1 [3.1]& 90.6 [2.1]\\ \hhline{~----}& ENS $Y$+DV& 90.1 [2.8]& 90.7 [2.1]& 91.9 [2.0]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 91.8 [1.6]\cellcolor{tbl2}& 93.1 [2.2]\cellcolor{tbl2}& 95.0 [2.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 91.4 [1.6]\cellcolor{tbl2}& 92.8 [2.3]\cellcolor{tbl2}& 94.8 [2.9]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.6}  & \cellcolor{tbl1} \textbf{0.7}  & \cellcolor{tbl1} \textbf{0.8}  \\ \cline{2-5}
& SQR $Y$& 0.80 [0.23]& 1.00 [0.00]& 0.94 [0.21]\\ \hhline{~----}& SQR $Y$+DVIC& 0.60 [0.11]& 0.55 [0.15]& 0.44 [0.11]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.64 [0.13]\cellcolor{tbl2}& 0.63 [0.16]\cellcolor{tbl2}& 0.59 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.63 [0.09]& 0.59 [0.12]& 0.52 [0.15]\\ \hhline{~----}& KNIFE $Y$+DV& 0.65 [0.13]& 0.62 [0.11]& 0.56 [0.16]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.70 [0.11]\cellcolor{tbl2}& 0.71 [0.14]\cellcolor{tbl2}& 0.67 [0.18]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.65 [0.07]\cellcolor{tbl2}& 0.65 [0.17]\cellcolor{tbl2}& 0.54 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.46}[0.07]& \textbf{0.40}[0.09]& \textbf{0.33}[0.17]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.47}[0.07]& 0.42 [0.10]& 0.38 [0.23]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.59 [0.10]\cellcolor{tbl2}& 0.56 [0.14]\cellcolor{tbl2}& 0.46 [0.17]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.58 [0.10]\cellcolor{tbl2}& 0.55 [0.15]\cellcolor{tbl2}& 0.49 [0.22]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  & \cellcolor{tbl1} \textbf{0.4}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.06]& 0.69 [0.08]& 0.74 [0.11]\\ \hhline{~----}& SQR $Y$+DVIC& 0.69 [0.05]& \textbf{0.67}[0.06]& \textbf{0.67}[0.09]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.73 [0.06]\cellcolor{tbl2}& 0.75 [0.07]\cellcolor{tbl2}& 0.94 [0.12]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.67}[0.05]\cellcolor{tbl2}& 0.69 [0.07]\cellcolor{tbl2}& 0.74 [0.07]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.81 [0.04]& 0.82 [0.05]& 0.81 [0.05]\\ \hhline{~----}& KNIFE $Y$+DV& 0.75 [0.07]& 0.73 [0.07]& 0.75 [0.06]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.81 [0.03]\cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}& 0.78 [0.06]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.03]\cellcolor{tbl2}& 0.81 [0.03]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.80 [0.03]& 0.79 [0.04]& 0.77 [0.07]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}& 0.80 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.80 [0.06]\cellcolor{tbl2}& 0.80 [0.05]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.175}  & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.225}  \\ \cline{2-5}
& SQR $Y$& 0.58 [0.20]& 0.39 [0.24]& 0.34 [0.24]\\ \hhline{~----}& SQR $Y$+DVIC& 0.55 [0.19]& 0.39 [0.27]& 0.26 [0.13]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.45 [0.47]\cellcolor{tbl2}& 0.43 [0.49]\cellcolor{tbl2}& 0.80 [0.41]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.13}[0.06]\cellcolor{tbl2}& \textbf{0.12}[0.11]\cellcolor{tbl2}& 0.17 [0.24]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.89 [0.05]& 0.88 [0.13]& 0.73 [0.26]\\ \hhline{~----}& KNIFE $Y$+DV& 0.54 [0.18]& 0.52 [0.29]& 0.48 [0.32]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.26 [0.13]\cellcolor{tbl2}& 0.20 [0.13]\cellcolor{tbl2}& 0.16 [0.13]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.26 [0.14]\cellcolor{tbl2}& 0.19 [0.10]\cellcolor{tbl2}& 0.14 [0.09]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.24 [0.07]& 0.21 [0.08]& 0.17 [0.04]\\ \hhline{~----}& ENS $Y$+DV& 0.22 [0.09]& 0.19 [0.06]& 0.14 [0.03]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.21 [0.07]\cellcolor{tbl2}& 0.18 [0.05]\cellcolor{tbl2}& \textbf{0.13}[0.06]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.19 [0.06]\cellcolor{tbl2}& \textbf{0.14}[0.08]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& Avg. \% bad&  34.7 [1.3] &  12.1 [1.3] &  5.3 [0.6] \\ \cline{2-5}
& SQR $Y$& 76.3 [2.1]& 85.7 [0.9]& 88.8 [2.5]\\ \hhline{~----}& SQR $Y$+DVIC& 76.6 [2.1]& 86.1 [0.9]& 90.2 [1.6]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 74.6 [1.5]\cellcolor{tbl2}& 80.7 [2.6]\cellcolor{tbl2}& 75.1 [6.8]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 74.8 [1.5]\cellcolor{tbl2}& 84.5 [1.4]\cellcolor{tbl2}& 89.5 [2.3]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 72.3 [2.1]& 82.3 [1.9]& 87.4 [2.8]\\ \hhline{~----}& KNIFE $Y$+DV& 73.7 [1.8]& 83.5 [2.0]& 88.2 [2.9]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 72.7 [1.8]\cellcolor{tbl2}& 80.6 [2.4]\cellcolor{tbl2}& 86.1 [3.3]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 72.9 [1.8]\cellcolor{tbl2}& 81.5 [2.0]\cellcolor{tbl2}& 86.6 [3.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 77.0 [1.6]& \textbf{86.5} [1.5]& \textbf{91.0} [2.0]\\ \hhline{~----}& ENS $Y$+DV& \textbf{77.2} [1.6]& 86.4 [1.6]& 90.7 [2.2]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 76.1 [1.1]\cellcolor{tbl2}& 85.3 [1.2]\cellcolor{tbl2}& 90.1 [2.0]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 76.1 [1.1]\cellcolor{tbl2}& 85.3 [1.3]\cellcolor{tbl2}& 90.0 [2.0]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& Avg. \% bad&  18.2 [0.8] &  10.9 [0.9] &  6.6 [0.8] \\ \cline{2-5}
& SQR $Y$& 70.1 [2.3]& 72.0 [2.7]& 70.7 [2.3]\\ \hhline{~----}& SQR $Y$+DVIC& 70.4 [2.3]& 72.5 [2.9]& \textbf{72.6} [3.2]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 71.4 [2.9]\cellcolor{tbl2}& 72.3 [2.9]\cellcolor{tbl2}& 71.6 [2.6]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{71.6} [2.7]\cellcolor{tbl2}& \textbf{72.8} [2.5]\cellcolor{tbl2}& 72.3 [2.3]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 61.5 [2.6]& 60.2 [3.2]& 59.9 [3.5]\\ \hhline{~----}& KNIFE $Y$+DV& 64.8 [2.3]& 65.3 [2.8]& 65.4 [3.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 61.6 [1.9]\cellcolor{tbl2}& 62.8 [2.9]\cellcolor{tbl2}& 63.1 [3.8]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 61.7 [2.1]\cellcolor{tbl2}& 62.5 [3.0]\cellcolor{tbl2}& 61.6 [4.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 59.5 [3.0]& 61.0 [4.3]& 63.0 [5.1]\\ \hhline{~----}& ENS $Y$+DV& 59.5 [3.1]& 60.9 [4.3]& 62.9 [5.2]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 60.4 [1.8]\cellcolor{tbl2}& 60.4 [2.1]\cellcolor{tbl2}& 60.7 [3.0]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 61.4 [1.9]\cellcolor{tbl2}& 62.1 [2.5]\cellcolor{tbl2}& 61.7 [3.4]\cellcolor{tbl2}\\ \hline
\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& Avg. \% bad&  1.5 [0.6] &  0.7 [0.5] &  0.4 [0.3] \\ \cline{2-5}
& SQR $Y$& 85.0 [6.4]& 91.8 [6.3]& 92.3 [10.1]\\ \hhline{~----}& SQR $Y$+DVIC& 85.9 [7.2]& 92.7 [5.7]& 94.2 [6.8]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 94.0 [5.5]\cellcolor{tbl2}& 87.7 [7.2]\cellcolor{tbl2}& 92.0 [9.5]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{97.2} [1.9]\cellcolor{tbl2}& \textbf{97.2} [2.3]\cellcolor{tbl2}& \textbf{98.5} [1.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 60.7 [9.1]& 68.5 [13.7]& 62.8 [19.9]\\ \hhline{~----}& KNIFE $Y$+DV& 80.1 [8.6]& 83.1 [15.4]& 79.7 [17.7]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 92.8 [3.1]\cellcolor{tbl2}& 95.4 [3.0]\cellcolor{tbl2}& 97.4 [2.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 92.3 [3.0]\cellcolor{tbl2}& 94.5 [4.1]\cellcolor{tbl2}& 95.6 [6.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 89.6 [3.2]& 91.4 [2.3]& 90.7 [3.8]\\ \hhline{~----}& ENS $Y$+DV& 90.9 [2.7]& 91.9 [1.8]& 91.5 [4.0]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 93.2 [1.6]\cellcolor{tbl2}& 94.6 [4.2]\cellcolor{tbl2}& 96.0 [4.7]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 93.0 [1.5]\cellcolor{tbl2}& 94.2 [4.6]\cellcolor{tbl2}& 95.8 [5.5]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{kin8nm}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{20}\%  & \cellcolor{tbl1} \textbf{30}\%  \\ \cline{2-5}
& SQR $Y$& 0.58 [0.06]& \textbf{0.34}[0.03]& 0.30 [0.25]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.57}[0.06]& \textbf{0.34}[0.03]& 0.23 [0.06]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.64 [0.04]\cellcolor{tbl2}& 0.87 [0.27]\cellcolor{tbl2}& 1.00 [0.00]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.63 [0.04]\cellcolor{tbl2}& 0.39 [0.06]\cellcolor{tbl2}& 0.25 [0.07]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.64 [0.06]& 0.42 [0.05]& 0.30 [0.06]\\ \hhline{~----}& KNIFE $Y$+DV& 0.63 [0.04]& 0.41 [0.05]& 0.35 [0.18]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.67 [0.03]\cellcolor{tbl2}& 0.49 [0.08]\cellcolor{tbl2}& 0.32 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.66 [0.02]\cellcolor{tbl2}& 0.47 [0.07]\cellcolor{tbl2}& 0.35 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.57}[0.05]& \textbf{0.34}[0.04]& \textbf{0.21}[0.06]\\ \hhline{~----}& ENS $Y$+DV& \textbf{0.57}[0.05]& \textbf{0.34}[0.04]& \textbf{0.21}[0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.60 [0.04]\cellcolor{tbl2}& 0.35 [0.04]\cellcolor{tbl2}& \textbf{0.21}[0.06]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.60 [0.03]\cellcolor{tbl2}& 0.35 [0.04]\cellcolor{tbl2}& \textbf{0.22}[0.06]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{power}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{1}\%  & \cellcolor{tbl1} \textbf{1.25}\%  & \cellcolor{tbl1} \textbf{1.5}\%  \\ \cline{2-5}
& SQR $Y$& 0.68 [0.05]& 0.68 [0.07]& 0.77 [0.13]\\ \hhline{~----}& SQR $Y$+DVIC& \textbf{0.67}[0.06]& \textbf{0.66}[0.06]& \textbf{0.68}[0.11]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.71 [0.06]\cellcolor{tbl2}& 0.73 [0.05]\cellcolor{tbl2}& 0.95 [0.12]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.69 [0.06]\cellcolor{tbl2}& 0.68 [0.05]\cellcolor{tbl2}& 0.74 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.79 [0.03]& 0.81 [0.06]& 0.81 [0.05]\\ \hhline{~----}& KNIFE $Y$+DV& 0.76 [0.04]& 0.74 [0.07]& 0.73 [0.09]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.80 [0.03]\cellcolor{tbl2}& 0.83 [0.04]\cellcolor{tbl2}& 0.82 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.79 [0.02]\cellcolor{tbl2}& 0.82 [0.03]\cellcolor{tbl2}& 0.83 [0.03]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.82 [0.03]& 0.79 [0.05]& 0.76 [0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.82 [0.03]& 0.79 [0.05]& 0.76 [0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.79 [0.03]\cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.81 [0.05]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.79 [0.02]\cellcolor{tbl2}& 0.80 [0.04]\cellcolor{tbl2}& 0.81 [0.06]\cellcolor{tbl2}\\ \hline
\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{naval}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{0.15}\%  & \cellcolor{tbl1} \textbf{0.175}\%  & \cellcolor{tbl1} \textbf{0.2}\%  \\ \cline{2-5}
& SQR $Y$& 0.39 [0.15]& 0.22 [0.16]& 0.28 [0.40]\\ \hhline{~----}& SQR $Y$+DVIC& 0.38 [0.22]& 0.19 [0.15]& 0.15 [0.17]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.33 [0.46]\cellcolor{tbl2}& 0.80 [0.41]\cellcolor{tbl2}& 0.50 [0.52]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& \textbf{0.09}[0.07]\cellcolor{tbl2}& \textbf{0.08}[0.07]\cellcolor{tbl2}& \textbf{0.06}[0.07]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.89 [0.12]& 0.64 [0.28]& 0.64 [0.27]\\ \hhline{~----}& KNIFE $Y$+DV& 0.48 [0.24]& 0.33 [0.32]& 0.33 [0.30]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.22 [0.13]\cellcolor{tbl2}& 0.12 [0.07]\cellcolor{tbl2}& 0.07 [0.08]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.21 [0.08]\cellcolor{tbl2}& 0.13 [0.07]\cellcolor{tbl2}& 0.10 [0.13]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 0.22 [0.09]& 0.14 [0.04]& 0.13 [0.06]\\ \hhline{~----}& ENS $Y$+DV& 0.19 [0.07]& 0.14 [0.03]& 0.12 [0.05]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.16 [0.03]\cellcolor{tbl2}& 0.12 [0.07]\cellcolor{tbl2}& 0.09 [0.09]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.17 [0.03]\cellcolor{tbl2}& 0.13 [0.08]\cellcolor{tbl2}& 0.09 [0.11]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables3.txt <==
\begin{table} \caption{AUROC for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  62.2 [8.4] &  35.5 [10.1] &  24.1 [9.4] \\ \cline{2-5}
& SQR $Y$& 85.0 [7.9]& 90.3 [6.1]& 92.0 [5.8]\\ \hhline{~----}& SQR $Y$+DVIC& 86.6 [6.5]& 90.6 [6.4]& 92.7 [5.9]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 81.1 [9.6]\cellcolor{tbl2}& 88.2 [7.2]\cellcolor{tbl2}& 88.7 [6.3]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 83.1 [7.1]\cellcolor{tbl2}& 87.7 [6.0]\cellcolor{tbl2}& 90.7 [5.4]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 86.4 [9.9]& 88.8 [7.0]& 90.0 [7.4]\\ \hhline{~----}& KNIFE $Y$+DV& 88.6 [7.6]& 88.1 [6.8]& 89.7 [7.0]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 74.9 [8.4]\cellcolor{tbl2}& 82.1 [8.8]\cellcolor{tbl2}& 86.5 [7.6]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 77.1 [7.8]\cellcolor{tbl2}& 83.7 [7.3]\cellcolor{tbl2}& 87.6 [6.8]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& 91.8 [4.4]& 94.3 [5.0]& 96.2 [3.4]\\ \hhline{~----}& ENS $Y$+DV& \textbf{93.8} [3.2]& \textbf{94.8} [4.7]& \textbf{96.6} [3.5]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 82.7 [9.1]\cellcolor{tbl2}& 86.5 [8.9]\cellcolor{tbl2}& 89.7 [6.6]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 82.2 [8.5]\cellcolor{tbl2}& 86.5 [8.6]\cellcolor{tbl2}& 89.4 [6.5]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& SQR $Y$& 0.40 [0.20]& 0.20 [0.12]& 0.20 [0.16]\\ \hhline{~----}& SQR $Y$+DVIC& 0.40 [0.19]& 0.19 [0.13]& 0.19 [0.15]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.48 [0.24]\cellcolor{tbl2}& 0.32 [0.29]\cellcolor{tbl2}& 0.40 [0.34]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.46 [0.21]\cellcolor{tbl2}& 0.31 [0.20]\cellcolor{tbl2}& 0.23 [0.14]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.38 [0.23]& 0.27 [0.20]& 0.22 [0.16]\\ \hhline{~----}& KNIFE $Y$+DV& 0.33 [0.22]& 0.26 [0.16]& 0.28 [0.23]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.66 [0.19]\cellcolor{tbl2}& 0.47 [0.30]\cellcolor{tbl2}& 0.39 [0.27]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.65 [0.22]\cellcolor{tbl2}& 0.42 [0.23]\cellcolor{tbl2}& 0.35 [0.22]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.20}[0.17]& \textbf{0.11}[0.11]& 0.14 [0.24]\\ \hhline{~----}& ENS $Y$+DV& 0.24 [0.17]& \textbf{0.10}[0.09]& \textbf{0.09}[0.06]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.49 [0.21]\cellcolor{tbl2}& 0.28 [0.20]\cellcolor{tbl2}& 0.26 [0.16]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.48 [0.22]\cellcolor{tbl2}& 0.28 [0.18]\cellcolor{tbl2}& 0.29 [0.15]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{AUROC for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{14}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& Avg. \% bad&  59.1 [8.9] &  45.2 [9.1] &  37.6 [9.4] \\ \cline{2-5}
& SQR $Y$& 80.7 [9.4]& 87.1 [8.4]& 92.1 [4.7]\\ \hhline{~----}& SQR $Y$+DVIC& 85.2 [8.0]& 89.9 [7.2]& 93.6 [4.6]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 84.3 [7.2]\cellcolor{tbl2}& 88.8 [7.8]\cellcolor{tbl2}& 92.2 [6.0]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 85.2 [6.9]\cellcolor{tbl2}& 89.7 [7.6]\cellcolor{tbl2}& 93.2 [5.5]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 63.4 [10.9]& 68.6 [10.4]& 75.1 [11.9]\\ \hhline{~----}& KNIFE $Y$+DV& 67.6 [9.7]& 70.8 [9.0]& 75.9 [9.1]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 82.5 [7.1]\cellcolor{tbl2}& 86.9 [7.4]\cellcolor{tbl2}& 90.6 [6.9]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 83.1 [6.9]\cellcolor{tbl2}& 86.7 [8.3]\cellcolor{tbl2}& 90.1 [7.4]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{90.3} [5.3]& \textbf{94.5} [3.5]& \textbf{97.0} [2.0]\\ \hhline{~----}& ENS $Y$+DV& 89.7 [5.7]& 93.2 [3.9]& 95.6 [3.1]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 76.9 [11.9]\cellcolor{tbl2}& 83.1 [12.9]\cellcolor{tbl2}& 87.6 [12.8]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 79.5 [11.3]\cellcolor{tbl2}& 82.9 [15.6]\cellcolor{tbl2}& 87.4 [14.3]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}\begin{table} \caption{FPR for the rel error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{13}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$ [\%]} & \cellcolor{tbl1} \textbf{10}\%  & \cellcolor{tbl1} \textbf{15}\%  & \cellcolor{tbl1} \textbf{20}\%  \\ \cline{2-5}
& SQR $Y$& 0.55 [0.27]& 0.33 [0.22]& 0.21 [0.11]\\ \hhline{~----}& SQR $Y$+DVIC& 0.46 [0.30]& 0.26 [0.23]& 0.16 [0.10]\\ \hhline{~----}& SQR $E$ \cellcolor{tbl2}& 0.45 [0.29]\cellcolor{tbl2}& 0.38 [0.36]\cellcolor{tbl2}& 0.29 [0.37]\cellcolor{tbl2}\\ \hhline{~----}& SQR $E$+DV \cellcolor{tbl2}& 0.37 [0.23]\cellcolor{tbl2}& 0.28 [0.21]\cellcolor{tbl2}& 0.19 [0.17]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $Y$& 0.82 [0.11]& 0.82 [0.13]& 0.70 [0.24]\\ \hhline{~----}& KNIFE $Y$+DV& 0.75 [0.17]& 0.74 [0.18]& 0.67 [0.26]\\ \hhline{~----}& KNIFE $E$ \cellcolor{tbl2}& 0.48 [0.22]\cellcolor{tbl2}& 0.33 [0.20]\cellcolor{tbl2}& 0.27 [0.23]\cellcolor{tbl2}\\ \hhline{~----}& KNIFE $E$+DV \cellcolor{tbl2}& 0.48 [0.19]\cellcolor{tbl2}& 0.35 [0.22]\cellcolor{tbl2}& 0.29 [0.26]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$& \textbf{0.31}[0.21]& \textbf{0.19}[0.15]& \textbf{0.10}[0.10]\\ \hhline{~----}& ENS $Y$+DV& 0.32 [0.23]& 0.22 [0.16]& 0.14 [0.13]\\ \hhline{~----}& ENS $E$ \cellcolor{tbl2}& 0.63 [0.25]\cellcolor{tbl2}& 0.53 [0.35]\cellcolor{tbl2}& 0.29 [0.27]\cellcolor{tbl2}\\ \hhline{~----}& ENS $E$+DV \cellcolor{tbl2}& 0.55 [0.19]\cellcolor{tbl2}& 0.36 [0.30]\cellcolor{tbl2}& 0.34 [0.34]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}

==> tables5.txt <==
\begin{table} \caption{AUROC for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& Avg. \% bad&  62.6 [9.6] &  35.8 [11.3] &  25.5 [10.6] \\ \cline{2-5}
& SQR $Y$& 84.2 [6.8]& 90.1 [6.2]& 90.9 [5.1]\\ \hhline{~----}& SQR $E$& 78.6 [10.3]& 86.9 [8.4]& 89.2 [4.9]\\ \hhline{~----}& KNIFE $Y$& 86.4 [11.4]& 89.0 [6.6]& 88.7 [6.2]\\ \hhline{~----}& KNIFE $E$& 73.3 [8.9]& 82.0 [9.1]& 85.4 [7.9]\\ \hhline{~----}& ENS $Y$& 92.4 [4.4]& 94.1 [5.7]& 96.3 [3.0]\\ \hhline{~----}& ENS $E$& 80.9 [10.3]& 84.7 [9.7]& 87.8 [7.0]\\ \hhline{~----}& ENS $Y$+DV \cellcolor{tbl2}& \textbf{94.3} [3.3]\cellcolor{tbl2}& \textbf{94.4} [5.7]\cellcolor{tbl2}& \textbf{96.6} [2.9]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& Avg. \% bad&  31.8 [2.7] &  24.1 [5.8] &  21.2 [5.4] \\ \cline{2-5}
& SQR $Y$& 72.8 [7.2]& 77.1 [6.0]& 76.8 [5.6]\\ \hhline{~----}& SQR $E$& 61.0 [7.1]& 60.8 [7.4]& 57.4 [8.1]\\ \hhline{~----}& KNIFE $Y$& 69.9 [8.7]& 73.1 [7.7]& 75.7 [6.6]\\ \hhline{~----}& KNIFE $E$& 62.0 [5.5]& 63.5 [6.4]& 65.7 [6.5]\\ \hhline{~----}& ENS $Y$& 67.5 [6.9]& 72.4 [8.6]& 73.7 [8.9]\\ \hhline{~----}& ENS $E$& 63.7 [5.0]& 63.7 [8.3]& 66.0 [8.6]\\ \hhline{~----}& SQR $Y$+DV \cellcolor{tbl2}& \textbf{73.7} [7.7]\cellcolor{tbl2}& \textbf{77.6} [6.7]\cellcolor{tbl2}& \textbf{78.6} [5.4]\cellcolor{tbl2}\\ \hline
\multirow{10}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& Avg. \% bad&  61.3 [5.2] &  25.7 [5.2] &  9.4 [3.5] \\ \cline{2-5}
& SQR $Y$& 67.4 [7.7]& 76.4 [7.0]& 81.6 [6.6]\\ \hhline{~----}& SQR $E$& 63.1 [4.1]& 72.8 [7.8]& 65.0 [16.4]\\ \hhline{~----}& KNIFE $Y$& 68.7 [3.8]& 76.0 [6.7]& 76.1 [12.1]\\ \hhline{~----}& KNIFE $E$& 62.8 [6.9]& 70.5 [8.0]& 72.8 [12.4]\\ \hhline{~----}& ENS $Y$& 74.1 [5.8]& 81.0 [5.6]& 81.7 [5.4]\\ \hhline{~----}& ENS $E$& 63.3 [7.3]& 71.3 [7.2]& 74.0 [11.3]\\ \hhline{~----}& SQR $Y$+DV \cellcolor{tbl2}& 70.0 [6.6]\cellcolor{tbl2}& 77.2 [7.1]\cellcolor{tbl2}& \textbf{82.0} [6.2]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$+DV \cellcolor{tbl2}& \textbf{76.6} [4.1]\cellcolor{tbl2}& \textbf{82.5} [6.5]\cellcolor{tbl2}& 81.6 [8.3]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& Avg. \% bad&  36.7 [5.6] &  9.6 [2.8] &  6.4 [2.0] \\ \cline{2-5}
& SQR $Y$& 73.1 [3.8]& 81.1 [8.3]& 76.3 [14.2]\\ \hhline{~----}& SQR $E$& 69.8 [7.2]& 59.2 [9.0]& 57.3 [9.3]\\ \hhline{~----}& KNIFE $Y$& 63.8 [7.4]& 68.7 [5.9]& 71.9 [9.6]\\ \hhline{~----}& KNIFE $E$& 67.7 [6.9]& 76.9 [8.9]& 80.9 [12.2]\\ \hhline{~----}& ENS $Y$& 66.6 [4.7]& 77.6 [5.6]& 79.8 [7.2]\\ \hhline{~----}& ENS $E$& 69.8 [7.1]& 78.7 [9.6]& 81.5 [9.1]\\ \hhline{~----}& SQR $Y$+DV \cellcolor{tbl2}& \textbf{74.4} [3.4]\cellcolor{tbl2}& \textbf{83.5} [8.3]\cellcolor{tbl2}& \textbf{82.1} [8.4]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}


\begin{table} \small\caption{FPR for the abs error}
\begin{tabular}{|c|c|c|c|c|} \hline\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{yacht}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.05}  & \cellcolor{tbl1} \textbf{0.075}  \\ \cline{2-5}
& SQR $Y$& 0.44 [0.19]& 0.21 [0.13]& 0.24 [0.16]\\ \hhline{~----}& SQR $E$& 0.53 [0.20]& 0.37 [0.33]& 0.35 [0.27]\\ \hhline{~----}& KNIFE $Y$& 0.32 [0.16]& 0.27 [0.20]& 0.27 [0.16]\\ \hhline{~----}& KNIFE $E$& 0.69 [0.22]& 0.42 [0.30]& 0.43 [0.29]\\ \hhline{~----}& ENS $Y$& \textbf{0.16}[0.12]& \textbf{0.11}[0.12]& 0.16 [0.30]\\ \hhline{~----}& ENS $E$& 0.53 [0.22]& 0.33 [0.22]& 0.32 [0.17]\\ \hhline{~----}& ENS $Y$+DV \cellcolor{tbl2}& 0.21 [0.13]\cellcolor{tbl2}& \textbf{0.11}[0.10]\cellcolor{tbl2}& \textbf{0.09}[0.06]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{boston}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.25}  & \cellcolor{tbl1} \textbf{0.3}  & \cellcolor{tbl1} \textbf{0.35}  \\ \cline{2-5}
& SQR $Y$& 0.69 [0.17]& 0.60 [0.17]& 0.64 [0.25]\\ \hhline{~----}& SQR $E$& 0.94 [0.11]& 0.97 [0.09]& 1.00 [0.00]\\ \hhline{~----}& KNIFE $Y$& 0.70 [0.14]& 0.64 [0.16]& 0.57 [0.12]\\ \hhline{~----}& KNIFE $E$& 0.79 [0.12]& 0.73 [0.17]& 0.75 [0.19]\\ \hhline{~----}& ENS $Y$& 0.72 [0.14]& 0.64 [0.23]& 0.66 [0.23]\\ \hhline{~----}& ENS $E$& 0.74 [0.13]& 0.69 [0.15]& 0.68 [0.16]\\ \hhline{~----}& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.65}[0.21]\cellcolor{tbl2}& \textbf{0.51}[0.19]\cellcolor{tbl2}& \textbf{0.55}[0.24]\cellcolor{tbl2}\\ \hline
\multirow{9}{*}{\rotatebox[origin=c]{90}{\textbf{energy}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.025}  & \cellcolor{tbl1} \textbf{0.0625}  & \cellcolor{tbl1} \textbf{0.1}  \\ \cline{2-5}
& SQR $Y$& 0.74 [0.15]& 0.56 [0.18]& 0.53 [0.22]\\ \hhline{~----}& SQR $E$& 0.79 [0.10]& 0.68 [0.24]& 0.85 [0.32]\\ \hhline{~----}& KNIFE $Y$& 0.67 [0.08]& 0.56 [0.13]& 0.50 [0.23]\\ \hhline{~----}& KNIFE $E$& 0.80 [0.07]& 0.67 [0.22]& 0.53 [0.22]\\ \hhline{~----}& ENS $Y$& 0.59 [0.10]& \textbf{0.43}[0.14]& \textbf{0.39}[0.13]\\ \hhline{~----}& ENS $E$& 0.82 [0.09]& 0.63 [0.20]& 0.57 [0.21]\\ \hhline{~----}& SQR $Y$+DV \cellcolor{tbl2}& 0.71 [0.16]\cellcolor{tbl2}& 0.51 [0.18]\cellcolor{tbl2}& 0.50 [0.16]\cellcolor{tbl2}\\ \hhline{~----}& ENS $Y$+DV \cellcolor{tbl2}& \textbf{0.56}[0.09]\cellcolor{tbl2}& \textbf{0.44}[0.15]\cellcolor{tbl2}& 0.42 [0.19]\cellcolor{tbl2}\\ \hline
\multirow{8}{*}{\rotatebox[origin=c]{90}{\textbf{concrete}}}
& \cellcolor{tbl1} \textbf{$\eps$} & \cellcolor{tbl1} \textbf{0.2}  & \cellcolor{tbl1} \textbf{0.5}  & \cellcolor{tbl1} \textbf{0.6}  \\ \cline{2-5}
& SQR $Y$& \textbf{0.67}[0.10]& 0.77 [0.39]& 0.90 [0.30]\\ \hhline{~----}& SQR $E$& 0.74 [0.12]& 1.00 [0.00]& 1.00 [0.00]\\ \hhline{~----}& KNIFE $Y$& 0.76 [0.08]& 0.68 [0.16]& 0.61 [0.21]\\ \hhline{~----}& KNIFE $E$& 0.73 [0.13]& 0.54 [0.18]& \textbf{0.45}[0.27]\\ \hhline{~----}& ENS $Y$& 0.69 [0.10]& 0.44 [0.13]& 0.49 [0.18]\\ \hhline{~----}& ENS $E$& \textbf{0.68}[0.12]& 0.50 [0.22]& 0.49 [0.23]\\ \hhline{~----}& SQR $Y$+DV \cellcolor{tbl2}& \textbf{0.68}[0.16]\cellcolor{tbl2}& \textbf{0.43}[0.22]\cellcolor{tbl2}& 0.59 [0.26]\cellcolor{tbl2}\\ \hline
\hline
\end{tabular}\end{table}
